Uncertainty-Guided Enhancement on Driving Perception System via Foundation Models

Multimodal foundation models offer promising advancements for enhancing driving perception systems, but their high computational and financial costs pose challenges. We develop a method that leverages foundation models to refine predictions from existing driving perception models -- such as enhancing object classification accuracy -- while minimizing the frequency of using these resource-intensive models. The method quantitatively characterizes uncertainties in the perception model's predictions and engages the foundation model only when these uncertainties exceed a pre-specified threshold. Specifically, it characterizes uncertainty by calibrating the perception model's confidence scores into theoretical lower bounds on the probability of correct predictions using conformal prediction. Then, it sends images to the foundation model and queries for refining the predictions only if the theoretical bound of the perception model's outcome is below the threshold. Additionally, we propose a temporal inference mechanism that enhances prediction accuracy by integrating historical predictions, leading to tighter theoretical bounds. The method demonstrates a 10 to 15 percent improvement in prediction accuracy and reduces the number of queries to the foundation model by 50 percent, based on quantitative evaluations from driving datasets.

==> figures/csv/condition_results.csv <==
Treshold,Category Accuracy (Night),Category Count (Night),Attribute Accuracy (Rain),Attribute Count (Rain),Category Accuracy (Sunny),Category Count (Sunny),Attribute Accuracy (Sunny),Attribute Count (Sunny),Category Accuracy (Rain),Category Count (Rain),Attribute Accuracy (Night),Attribute Count (Night)
0.0,0.8980219515136896,0.0,0.7865758050898565,0.0,0.9237275220969217,0.0,0.8249771411155136,0.0,0.9514066496163683,0.0,0.536353671903544,0.0
0.05,0.8980219515136896,0.0,0.7901338801109637,0.00651308647931492,0.9237275220969217,0.0,0.8289393477598294,0.006781469064309662,0.9514066496163683,0.0,0.5535257581293387,0.01936426744610888
0.1,0.8980219515136896,0.0,0.7941744059823905,0.01326739838378965,0.9237275220969217,0.0,0.8325205729960378,0.011886619932947273,0.9514066496163683,0.0,0.5666788454512239,0.037997807818779684
0.15,0.8980219515136896,0.0,0.7982752382101074,0.020624773851163913,0.9237275220969217,0.0,0.8367113684852179,0.01805851874428528,0.9514066496163683,0.0,0.578005115089514,0.05370843989769821
0.2,0.8980219515136896,0.0,0.8021951513689543,0.02774092389337836,0.9237275220969217,0.0,0.8414355379457482,0.02514477293508077,0.9514066496163683,0.0,0.5900621118012422,0.07088052612349288
0.25,0.8980219515136896,0.0,0.8060547581715113,0.034857073935592814,0.9237275220969217,0.0,0.846388296251143,0.032231027125876256,0.9514066496163683,0.0,0.608330288637194,0.09426379247351115
0.3,0.8980219515136896,0.0,0.8099746713303582,0.04118924134603787,0.9237275220969217,0.0,0.8510362694300518,0.03855531850045718,0.9514066496163683,0.0,0.6196565582754842,0.1092436974789916
0.35,0.8980219515136896,0.0,0.8137739717766252,0.04824508503196237,0.9237275220969217,0.0,0.8557604388905822,0.0448796098750381,0.9514066496163683,0.0,0.6353671903544026,0.1318962367555718
0.4,0.8980219515136896,0.0,0.8172114340851526,0.054818477867567245,0.9237275220969217,0.0,0.860408412069491,0.05196586406583359,0.9514066496163683,0.0,0.649616368286445,0.15052977712824261
0.45,0.8980219515136896,0.0,0.8205282836811,0.09498251115667591,0.9237275220969217,0.0,0.8648277964035355,0.08351112465711673,0.9514066496163683,0.0,0.660211910851297,0.1815856777493606
0.5,0.8980219515136896,0.0,0.8239657459896274,0.1360511397901339,0.9237275220969217,0.0,0.8698567509905517,0.13204815604998477,0.9514066496163683,0.0,0.6715381804895871,0.22031421264157838
0.55,0.8980219515136896,0.0,0.8283681099987938,0.1886985888312628,0.9237275220969217,0.0,0.8752666869856751,0.18256629076501066,0.9514066496163683,0.0,0.6846912678114724,0.2674461088783339
0.6,0.8982028705825594,0.001507658907248824,0.8327101676516705,0.23435050054275722,0.9238799146601646,0.0007619628162145687,0.8793050899116123,0.23056994818652848,0.9514066496163683,0.00036536353671903543,0.6941907197661673,0.3101936426744611
0.65,0.8984440960077192,0.011699433120250874,0.8369316125919672,0.28549029067663734,0.9247942700396221,0.006857665345931119,0.8838006705272783,0.28085949405669003,0.9514066496163683,0.004384362440628425,0.7084398976982097,0.35074899525027403
0.7,0.8996502231335183,0.031238692558195634,0.8399469304064648,0.3296345434808829,0.9263181956720512,0.02217311795184395,0.8873056994818653,0.32589149649497107,0.9521373766898064,0.018633540372670808,0.721592985020095,0.3949579831932773
0.75,0.9001326739838379,0.04975274393921119,0.8445302134845013,0.3803521891207333,0.927613532459616,0.038860103626943004,0.8937061871380677,0.37679061261810426,0.9525027402265254,0.03361344537815126,0.731457800511509,0.4336865180854951
0.8,0.9007960439030274,0.07085996864069473,0.8479676757930286,0.4266674707514172,0.9293660469369095,0.05851874428527888,0.8981255714721121,0.43066138372447427,0.9525027402265254,0.049689440993788817,0.7431494336865181,0.4804530507855316
0.85,0.9020021710288264,0.10227958026776023,0.8522494270896153,0.47557592570256907,0.9321091130752819,0.08686376104846083,0.9026973483693995,0.47988418165193536,0.9543295579101205,0.06978443551333577,0.752648885641213,0.5221044939715016
0.9,0.9032686045109154,0.13695573513448317,0.856350259317332,0.5237003980219516,0.9346235903687901,0.12336177994513868,0.9071929289850655,0.525525754343188,0.9550602849835587,0.09353306540007307,0.7643405188162221,0.5608330288637194
0.95,0.9052587142684839,0.1856229646604752,0.8615969123145579,0.6023398866240501,0.9388143858579702,0.16709844559585493,0.9122218835720817,0.582901554404145,0.9561563755937158,0.1300694190719766,0.7789550602849835,0.6149068322981367
1.0,0.925642262694488,0.8745024725606079,0.8838499577855506,0.9024243155228561,0.9596921670222494,0.870085339835416,0.9372142639439195,0.9165650716245047,0.9627329192546584,0.8224333211545488,0.8567774936061381,0.9265619291194739


==> figures/csv/guarantee-acc.csv <==
accuracy,guarantee
0.757793480197138,0.7491570822763746
0.7593373315123805,0.7494676219135863
0.7605249094471824,0.7498420180109845
0.7618906240722048,0.7502191346347826
0.7626031708330859,0.7504260250477984
0.7641470221483285,0.7508739041753452
0.7660471468440117,0.7513749922992853
0.7672347247788136,0.7516908810547355
0.7687785760940562,0.7521370961819261
0.7695505017516775,0.7523878613747792
0.7707380796864794,0.7527717061557281
0.7719256576212814,0.7531033402675334
0.7741820556974052,0.7537241500475745
0.7760821803930883,0.7542983577448059
0.7776260317083309,0.7547817628745073
0.778872988539873,0.7551535176080656
0.780713734338816,0.7556629299297706
0.7819013122736179,0.7559963287129255
0.7828513746214595,0.7563031434046955
0.7842170892464818,0.7567092797305357
0.785523424974764,0.7570746230936123
0.7862953506323852,0.757916702956142
0.7874235496704471,0.7597833623117871
0.7890267798824298,0.761998944834832
0.7908675256813729,0.7639957665647391
0.7918175880292144,0.7654138314822275
0.793420818241197,0.7675569476683302
0.7947271539694792,0.7689308361082497
0.7960928685945016,0.7706477069842941
0.796983552045603,0.7718478909191577
0.7983492666706252,0.7734360760016493
0.7996556023989074,0.7749970822366937
0.8009619381271896,0.7764732539925991
0.8024464105456921,0.7776576927985072
0.8034558517902738,0.7788373672911276
0.8044652930348554,0.779706226901695
0.8058310076598777,0.7807093662013282
0.807790511252301,0.7817929524078242
0.8089780891871029,0.7825772406637911
0.8111157294697464,0.7835521981903706
0.8123033074045484,0.7842758981829556
0.8142034321002316,0.7848996622642473
0.8155691467252538,0.7854085498714667
0.8178255448013776,0.7858935466734704
0.8193100172198801,0.7861851643197922
0.8204382162579419,0.7863808311243746
0.8220414464699246,0.7865380685995391
0.8234071610949468,0.7866629404851947
0.8251885279971498,0.786694897684101
0.831957722225521,0.7860904831571689
0.843952259367021,0.7845830445532627
0.7865758050898565,0.7552070658858864
0.7901338801109637,0.7563012222292756
0.7941744059823905,0.7574299533237657
0.7982752382101074,0.7586414828067887
0.8021951513689543,0.7596182550127594
0.8060547581715113,0.7607426294902775
0.8099746713303582,0.7617308904583245
0.8137739717766252,0.7626334596840367
0.8172114340851526,0.763506683091932
0.8205282836811,0.7681897998785315
0.8239657459896274,0.7729672940698065
0.8283681099987938,0.7786332206818508
0.8327101676516705,0.782827218331945
0.8369316125919672,0.7871524224059664
0.8399469304064648,0.7902061377522144
0.8445302134845013,0.7933252602689752
0.8479676757930286,0.795613187567422
0.8522494270896153,0.7973827011724267
0.856350259317332,0.798552919912038
0.8615969123145579,0.799472626560686
0.8838499577855506,0.799500610176769
0.8249771411155136,0.7602495929275311
0.8289393477598294,0.7614298099792567
0.8325205729960378,0.7623513757743973
0.8367113684852179,0.7634459591237729
0.8414355379457482,0.7647136499037573
0.846388296251143,0.7659605638750833
0.8510362694300518,0.7670461979568491
0.8557604388905822,0.7681000259587865
0.860408412069491,0.7691754712263934
0.8648277964035355,0.7734160229161282
0.8698567509905517,0.7796598575292357
0.8752666869856751,0.7854500664359292
0.8793050899116123,0.7903377720644017
0.8838006705272783,0.7949200645604747
0.8873056994818653,0.7984505005782727
0.8937061871380677,0.8016999418510754
0.8981255714721121,0.8043971948716454
0.9026973483693995,0.8062625031026655
0.9071929289850655,0.8074357036271365
0.9122218835720817,0.8081451870212475
0.9372142639439195,0.8078127991335992
0.536353671903544,0.5036817955109504
0.5535257581293387,0.5193511242867467
0.5666788454512239,0.5327959045686809
0.578005115089514,0.5612496136589121
0.5900621118012422,0.5561810071542684
0.608330288637194,0.5771571801587431
0.6196565582754842,0.5890106516777565
0.6353671903544026,0.5871210017149634
0.649616368286445,0.6211113612137088
0.660211910851297,0.6332517685401768
0.6715381804895871,0.6355143559853531
0.6846912678114724,0.6683883546976402
0.6941907197661673,0.6520080290009024
0.7084398976982097,0.6704034679629458
0.721592985020095,0.6753386760749361
0.731457800511509,0.7151743496869424
0.7431494336865181,0.7048520235936815
0.752648885641213,0.6882110668534966
0.7643405188162221,0.6984915497130676
0.7789550602849835,0.7467378776253135
0.8567774936061381,0.7613393184794485


==> figures/csv/human_attribute.csv <==
nonconformity scores
0.7126820009061152
0.9941404279702724
0.4340859060806881
0.18744054714489744
0.9126845254751363
0.6165191845526081
0.18196265178939638
0.9323024975002827
0.3644998925855998
0.06659121713846172
0.0781227398711768
0.10205038009348627
0.6404854148150515
0.2176504379812636
0.5590051688737515
0.4943911603242682
0.22044861195385068
0.24400360697014745
0.5730473108373292
0.7216379687181328
0.5842405179447677
0.3402395223139749
0.6234390449650519
0.6863452170372072
0.5723025114661869
0.44932122678309483
0.8923469212396681
0.34786077415027894
0.2531531514329235
0.25273398903469807
0.3442541173688398
0.3437052884591081
0.4456787912503859
0.591996725973445
0.3731190726471719
0.816991802208136
0.44354070364329357
0.28204388287665105
0.04676295066616554
0.4567029931820027
0.34808305627397584
0.2551167606407794
0.2159861380791681
0.10074083715285576
0.6153338727611282
0.884068806882166
0.688080152151239
0.012646834461970569
0.474722292352555
0.33864139119979053
0.5442615420894588
0.6652883574501904
0.5288549989498115
0.3579712458361287
0.4144058428167644
0.47695601244607544
0.4524874809772157
0.2940078250415723
0.2141205131405772
0.8129437019849397
0.6496867301528897
0.34780090955074194
0.2915037503138389
0.3085054110545862
0.3970290546509907
0.8573539441774363
0.15063261512716372
0.17718637134453555
0.09739638379846727
0.1380704116465168
0.6987877206058404
0.3427266040496183
0.19363600987386542
0.3979802320785175
0.12142640369173674
0.043461368622186525
0.5465273004621334
0.3886216691827054
0.62762140576503
0.07132840493782043
0.12068885391515449
0.3146640486165152
0.3205728609563576
0.31656040754463965
0.4767307947010142
0.44760808062799207
0.13022576901263339
0.43835875027782634
0.3296470556655445
0.2570391129524652
0.6784923629877943
0.8977769492826485
0.8585303893509648
0.5329000182496946
0.17460029427017898
0.3675343585011253
0.1039071771224234
0.004474203439429614
0.1783898275606415
0.6661611756647882
0.6555285075951964
0.23911732151124968
0.2070694728018332
0.8879644691704253
0.3011046349540626
0.4101811352336613
0.5396006569718981
0.028753353620506683
0.09151614463168965
0.13576916733127087
0.15162465535532532
0.6451448387453078
0.49574297314755755
0.20111905306893463
0.2492178100507001
0.4374574989931712
0.5727006743752171
0.4307566976677135
0.3504379941873219
0.6966319583905504
0.49251781676069706
0.3657693472158978
0.10591002082299272
0.5754749552394722
0.40294271767718853
0.10619700122804944
0.47616423111097433
0.06157923013406095
0.5300161995561093
0.2990871945401153
0.49744821069751355
0.292207710913988
0.21451282572595456
0.22257836417640342
0.6730789415910782
0.753640743053756
0.1637984207058838
0.8866807862946672
0.6866534275594744
0.25104813574056456
0.4123555547402149
0.6868387971900263
0.13409165874146045
0.2876801282199152
0.3210480877269484
0.6662256045783561
0.25120878773530453
0.46420090479370346
0.5550899175851411
0.07002541475649515
0.3617785540970988
0.5216245537624992
0.2850237115509625
0.24769213497162013
0.2067423903995359
0.09024579791811767
0.18230204392864247
0.5322128312142205
0.5393117653337148
0.1324803825962877
0.2948889596132207
0.8507261556358918
0.12711590125476357
0.1983267885812965
0.14666004657042353
0.5607489834860168
0.19842541410461725
0.8614914061127714
0.3364670113143514
0.02665979752703529
0.8979836529329221
0.5494068060371913
0.5286265703708561
0.05083880300945755
0.4612327975134952
0.571975854584751
0.18881178063736617
0.6692435200679264
0.1413325266350613
0.5811679036226909
0.6354419478869631
0.20545772945642163
0.35460747176804386
0.6735642329653477
0.030780141868078092
0.7108803497863108
0.43414788177817637
0.09523553005416785
0.5267067365673437
0.19984376080921798
0.24098109294456252
0.10916017454762916
0.09784292141422801
0.6992038629664153
0.026769540306103456
0.16298937039355033
0.38000155719264994
0.3554832388490595
0.5514067113575872
0.10645321135981245
0.7210655687784082
0.6619959592733525
0.4270438063082489
0.3936343775958151
0.16326462141078268
0.2939070314232244
0.02195772241304783
0.7135678617324193
0.4433910960230898
0.5573400503086545
0.0020432878242020447
0.2684968714333372
0.3656820167563485
0.1383017061148211
0.29423931821807114
0.839243144690783
0.003178894866962767
0.5924235577076622
0.14301912812039538
0.33033236221134776
0.7236329292705967
0.6865687948462476
0.4502070205627113
0.2630603713067267
0.7956539826689429
0.5196108884627565
0.02325634715754569
0.5083022507353645
0.492472899591181
0.17928431926647292
0.4096114477562559
0.6859849706883545
0.18833330691461092
0.398476676130086
0.29335607553442533
0.8954589788613262
0.5127701589259198
0.1996183127941753
0.4269810677789957
0.22630138744286632
0.11330299256824561
0.07539140748621742
0.6559909595302504
0.06839669290509409
0.4528143448015247
0.6018091281515254
0.380503884437455
0.6035223685200679
0.07248203193487868
0.038912040661859604
0.15212235049324985
0.22354523897474698
0.02505598425825184
0.2622677769873436
0.028938222434477856
0.41342210319795775
0.2635096449424439
0.3555159243119166
0.4709669625739643
0.2987131045172793
0.2898607029106821
0.2849684970659886
0.41498210805174063
0.5210080100308444
0.38292391286907357
0.6423473161389749
0.26996144525250854
0.033155798231349
0.6433570705091509
0.03491459606762981
0.896533187166641
0.10078049415455426
0.6038305505336529
0.8945343354414496
0.2630198922114889
0.9122270637227932
0.4326680187737723
0.046777203866763165
0.5005800145322521
0.5585680744121779
0.5742610883575077
0.4741474372691178
0.879814208195285
0.24009326871574002
0.13229679330283606
0.4984224445634504
0.7724487456747284
0.382538085542108
0.2818743782860601
0.632953450273689
0.6748997327334801
0.4721399465004763
0.307727850184366
0.0574011371434231
0.3032130852188928
0.10645501856367678
0.4239042576348675
0.31112948157494924
0.00605323058107099
0.05273237555150101
0.12487536306782075
0.2830648655407393
0.2608229077873696
0.4987073520095099
0.4750884607981901
0.28228210963022815
0.4656935094766945
0.24913527801101176
0.4469266490704209
0.08446974827286849
0.5826711499786894
0.5571408039347867
0.5721306394677336
0.6557935398740532
0.6835600498379382
0.6432027148162951
0.14385034629122703
0.328474869032372
0.2688507226571597
0.19986370259325437
0.6826243184617093
0.2083646784026179
0.2347350786505209
0.15101181183505769
0.1187640040358806
0.4447908190759498
0.2673217632337124
0.4401328922861708
0.47722658723393685
0.5229780358956521
0.06956137862511103
0.11181659349113793
0.05158369092146198
0.1536965809168862
0.029120310619549807
0.005073187469712304
0.5600821741534323
0.8768695374233633
0.6943661932030016
0.48535057780716717
0.5942540509370386
0.6416970054512663
0.49375118098661663
0.5389956940489049
0.8902962907291874
0.6735214990263799
0.0318189499069661
0.5650117320393645
0.7055397605349024
0.2584979796918484
0.05083628338990054
0.5348274490935356
0.14406776068471983
0.2641026423186479
0.614092216461509
0.08313914714189385
0.09172566119394387
0.03752177851306637
0.3692309468066553
0.006620277176417888
0.417288838498701
0.34028565856519943
0.04981886433923943
0.3729721592225801
0.20683195626820183
0.552840225789999
0.6258424341346074
0.46965304913255257
0.4863135187719501
0.4412411123756373
0.23015565506473964
0.8483533746383021
0.14292066881166132
0.4822514920288674
0.1619810675481635
0.3419131851402968
0.5837661006898581
0.004228889211252751
0.6626596979729422
0.589955164971661
0.10818654896669333
0.6809168156051577
0.22306069810348284
0.4925666340769622
0.8580587911184419
0.005599039098715508
0.08098165802276047
0.5170902370051434
0.8995362508627649
0.4917942312477608
0.7359368175705645
0.6877526479332882
0.6366717688505962
0.44646799101722434
0.04563532226894629
0.3898985731281158
0.7980980193223746
0.20987260570623445
0.28632724652655184
0.5400614653745501
0.6604912405663179
0.26750911789524956
0.6563334159599521
0.5922975783911031
0.3982547592293786
0.6989367132819608
0.36427434988797236
0.282177675555268
0.17167908452971803
0.6497718840773253
0.2397665005322831
0.19688067564873846
0.41433060040228786
0.05247492218596417
0.09828859611614527
0.5793678619062315
0.7984343207495221
0.15214534907232413
0.20139753162910057
0.36981102899635854
0.5027638378152687
0.5639743349125255
0.2949407974682843
0.6322535408910394
0.34917537197156256
0.10105535391260823
0.03701418755793551
0.6390356382907463
0.524206058821117
0.4620877323644842
0.7509331915882954
0.2952919175244352
0.9399940763248498
0.0753791786996254
0.2717925423248903
0.48678504311126003
0.5632704155978404
0.25622164221322985
0.30013417203968973
0.4282470644768731
0.5610939985386515
0.2126218098119561
0.09101802489050592
0.4859339210985406
0.49533681561894605
0.8237479181534696
0.6095481070122135
0.8419295792729378
0.5621408881745026
0.5458527380103488
0.8234626305687629
0.4582947969848715
0.0922729140687355
0.594123345876989
0.029345399501021996
0.022668114930516726
0.8663789369575268
0.5497406014471697
0.3366160376911157
0.30063024665509275
0.18440990072331265
0.3953915746393648
0.433038686306904
0.2784709640121113
0.6521426237498472
0.3976854208303348
0.3943355249824217
0.7364064209971315
0.2471048247279124
0.03961137651095403
0.14213874624802814
0.5210820615001085
0.6082404558056697
0.0799977141605075
0.31229270878511045
0.14593799743710512
0.4455679574953272
0.5088858438331458
0.5891753695362786
0.254565043965844
0.2021331433019925
0.5139693451899193
0.40006623631126526
0.19037930742891984
0.36943558440212587
0.6806204272478282
0.6176688381358656
0.2862096696953695
0.3388716622104676
0.10459891677676425
0.5201484183905668
0.5530217537937546
0.3095101218753246
0.5668256247545433
0.8625814191947163
0.723631902789228
0.4489007615172391
0.5026179095148536
0.09833352715418275
0.2611588426079102
0.594140104163519
0.5239215621399138
0.059729784668014485
0.2522675194998782
0.22635175278367692
0.5129389328566503
0.8490396643791503
0.569164687855975
0.5587201769064307
0.16735693017248532
0.7144914735273846
0.7386947684917674
0.14722920637755615
0.42547851343486
0.5374638500076192
0.17116501471175366
0.6450460626729164
0.5175577024173874
0.4611871768296171
0.061910582466460085
0.47882793643556165
0.009609541802180422
0.5664934757269207
0.48631833363863414
0.12737312796745084
0.3837442528632298
0.24583653355425894
0.6092062777089384
0.8555065850959872
0.517382937513177
0.40983075914541767
0.32892548980836867
0.4365847517526853
0.6351978396955694
0.3145891737989548
0.10780704553336617
0.4860185996972475
0.5040024858562191
0.18226847943323404
0.07762914055504444
0.15412849043584198
0.40694990580245294
0.18190484071825463
0.17652125474765024
0.8771235311312494
0.1819372393863099
0.29907871623821713
0.8535585993329851
0.8055960161563451
0.3199574766410174
0.6830645363592863
0.6169530796872306
0.8435259438243599
0.5150243104396992
0.2556378195915676
0.6974970559274525
0.12960760716450653
0.7265529436597188
0.7836202519940069
0.6267948237002385
0.49016919289510735
0.33782141591835385
0.6929298229258987
0.752519874478966
0.026754702887551773
0.7675140189126649
0.801912931922862
0.18643555121019828
0.17027742284396563
0.13447140016295092
0.14738087463409566
0.2576631392057931
0.01812724494330179
0.9938309029539805
0.3472059505846521
0.1875817747032107
0.4871024964530496
0.36531081400997933
0.32373388194993813
0.5270367079255797
0.41396367127531397
0.25162306307443727
0.049735083093505494
0.5231050266104161
0.6631172018241844
0.34318750160813694
0.6116986367973889
0.2649088812792688
0.8491340989664334
0.6234477889445991
0.5129466940910328
0.13338031115464544
0.6344440481058781
0.10546169742726029
0.5922873999246208
0.5388673483912259
0.19009783700312508
0.32502317380409584
0.6887353168359223
0.5005358655461939
0.7979005951844662
0.13967149802406215
0.30556731989381536
0.8206419573327828
0.014743068316863029
0.22425945365145594
0.20649253118163374
0.6593922165285099
0.973627560497691
0.30355099847221295
0.58839282444454
0.5611707503995909
0.16816788798273213
0.4855202799265633
0.47923819457547967
0.07828453036120098
0.04078270116069249
0.4730154136393495
0.6749847238687238
0.3491564333873771
0.33518726438686053
0.3696540219103589
0.5203938787413928
0.3009015917637827
0.17267001997380893
0.055199267538318386
0.14531767288232522
0.7807879781537811
0.3237045229704594
0.47269025173934
0.22875597526896685
0.07340797067605309
0.677073286128947
0.5207922520866833
0.14463185993772454
0.38964893829601255
0.24713630856830182
0.429500550850437
0.698280511076641
0.38788748845099896
0.5847565221087415
0.32598737363579583
0.6974533560280373
0.4689283449628784
0.14399418485482585
0.38492685371635427
0.02659732154122333
0.681344884809126
0.1680356395496068
0.8522145540641275
0.7646535906629082
0.2125073085239313
0.3851742073954175
0.5317212980503198
0.7485269240507169
0.08737685603087846
0.5973921356326457
0.6318281967604534
0.4285992096259866
0.3059542962039704
0.6808712293789093
0.3640017587125928
0.4453664723285327
0.08765645306188796
0.05636036892182106
0.1997815889715353
0.6104931059846528
0.36512655426288587
0.0845565932647192
0.004296996795167596
0.6765818289333523
0.10761835709906586
0.0722494543396639
0.5748682972048333
0.5555140322610523
0.3656231913007679
0.6665748184620345
0.5429745632573535
0.5436668796395301
0.07841645292880828
0.06969795704633985
0.32129272617355514
0.1215170389070525
0.0022498373593795805
0.4678589456107972
0.8116017038838785
0.45697537784454767
0.19732851160360995
0.6580467463604306
0.0794889326032242
0.526168707432222
0.36091208274256203
0.6126743792108569
0.6151833868020543
0.3423165354258153
0.6443612798761187
0.8470233271265776
0.07837593975890815
0.8263268797378132
0.8723972010671865
0.12697497941631636
0.6762264734721266
0.8339812559560478
0.3653479190022644
0.34168511710860594
0.7616172905478295
0.549957355020601
0.5157320320784351
0.26124254178381
0.03783628871908662
0.15110197324320906
0.15203140833228157
0.02686790228921976
0.5594321010697292
0.1508442633775402
0.6584592138470267
0.6567327090382721
0.6085781931386797
0.4113090849991179
0.6837238329792965
0.48818999747211167
0.5161551549134992
0.0030911869267841174
0.5589009274204911
0.17466556033090885
0.04641615442966218
0.2565194030796496
0.49593680016456687
0.37721227293166326
0.6384123642008179
0.19379985290384938
0.5235971019523
0.482247145183933
0.4003649027239162
0.4575348518825042
0.6339672477446917
0.8281430156077361
0.43537863776583485
0.592117134205626
0.22124254621042566
0.033753994226809185
0.65069396012975
0.5020216658159015
0.8617097759218328
0.10070857170421466
0.6426742301540763
0.738269887842097
0.28278426278695656
0.37345811843508503
0.4540840960577094
0.32599203129512694
0.7121626943470544
0.4676346319667475
0.37315736983184766
0.518500658321982
0.6054337588323504
0.5233405372413088
0.6588963991622325
0.26710328302707975
0.5284707147319887
0.6988642597485265
0.5930086783497391
0.6512679439142361
0.5898107758840642
0.5392483069679853
0.4688814644439057
0.4466991996857229
0.3649308022502642
0.2524281417508396
0.12141566116671809
0.5146725337434089
0.5041656228664385
0.07283481183875762
0.6809600037924541
0.27621492006301906
0.7325429344536675
0.8045208721957723
0.5698142013452963
0.12570763402250695
0.47028877510483913
0.6989802406840997
0.9882525416347014
0.1697913158484726
0.4919301052496334
0.03978470033646864
0.83390681812797
0.06910439407706676
0.5245339891112135
0.07440121849697245
0.6958698863599598
0.1719489373424777
0.8953944545679628
0.3489853860449844
0.48350182544901965
0.11787075717708362
0.0956961110206298
0.36513096986556826
0.38030449496830987
0.24082495118548852
0.044516696490122465
0.5310287745447813
0.805393734155514
0.6364298197502269
0.44044981731549726
0.19924333153704876
0.46971455925962646
0.0838663920602476
0.23043165296998935
0.2734033613140495
0.5737673062421935
0.3372034578685995
0.6311978061070396
0.309505945123396
0.8823385562844047
0.0048414739512412375
0.2166565867669794
0.6062584991307753
0.1347178641939188
0.1502692120302549
0.057163018152590415
0.1298486961934231
0.38660965448927387
0.7591422187226211
0.24037148232932606
0.6411486290958975
0.020743277887766
0.8845259987298939
0.5200582526275146
0.12496070448221826
0.4665377130398626
0.09962369947998671
0.6807652632871417
0.3934278219733277
0.5906131235391423
0.523935623725665
0.13392583825880133
0.19579974730130023
0.16689386212335333
0.37536634964464555
0.32820426284936266
0.03485943314067774
0.7697751253526486
0.19103047685294894
0.2038842165534689
0.68304319909121
0.23420331195123056
0.24251432524200167
0.1682407303866389
0.4512039633899779
0.48500174557872056
0.1634035433694352
0.6130408124688196
0.2523359707416113
0.8824305279048792
0.6240012266699001
0.3914154878526612
0.7899082510689737
0.47547017483166953
0.14072603243510137
0.810026630718614
0.3160558788618618
0.6856486956688099
0.5669520239311047
0.687182072250584
0.5238343375307805
0.4215839396074197
0.2231236674549632
0.6778593899247406
0.5159814060046399
0.4168178513019176
0.3965846662701588
0.2665957794702989
0.2396669087341753
0.21212205178346555
0.6236788932270392
0.4862126814371187
0.43952862213255406
0.24255954346846054
0.509670786002142
0.22629270955008862
0.5372034340332024
0.23522713809150408
0.48785754055314057
0.4307209627574953
0.15528685515500595
0.6390256920572883
0.47312570565584144
0.16975987690006455
0.2001082487061251
0.6014732109326563
0.44574064326085794
0.26276115013229795
0.22234947816516337
0.7612697800436724
0.16902223541326444
0.5122035459857743
0.5211759820189424
0.7074754627623516
0.41600150904924266
0.279254253098061
0.29520618554302824
0.37399407528070405
0.16003102132474445
0.3627379444940726
0.6063878603635964
0.6178726958739369
0.4336087759231484
0.36920926009021104
0.45138427964175065
0.6273152080982493
0.15327428203719462
0.34163522528727785
0.5153656601407377
0.4553370921497385
0.6703537844640686
0.3563014759314992
0.32781371085287736
0.25584376141376475
0.219265163860612
0.5458220741498527
0.23783759185896658
0.8984493699659652
0.6617064541378725
0.40296255262914976
0.8883210023322834
0.1890744754455147
0.20538665852334503
0.6694536486049096
0.1876530408071022
0.10009273029714749
0.4026265864189358
0.007122762511267533
0.5587771764547209
0.2835869824608632
0.5096361622366563
0.020239384827798856
0.5634899130806349
0.07672850315209523
0.6845288674865209
0.39612041009269405
0.2918379820415762
0.7172242477285398
0.40400761066712343
0.27248651409837865
0.09392432144593466
0.6059279051706234
0.626117991167692
0.43903562448499667
0.27949277725924704
0.08082908339917161
0.3884610000014018
0.03166495589236984
0.06845067194519294
0.6638288016599156
0.2947866415217357
0.039036382927653435
0.3950372685821135
0.3942441155080899
0.17735620474958758
0.43207399977125915
0.2782389886764818
0.5628940802718017
0.05387748904811751
0.06737741310094458
0.2747385028135918
0.6399687867843444
0.2078139487433216
0.6569262855275322
0.006670650686610546
0.5809608159550836
0.48403017249826363
0.19473328541410306
0.46830283363329595
0.3831027453391794
0.021094840624895417
0.6686209015793099
0.09421831591122865
0.4028840382674289
0.5932346436882404
0.4309171700739467
0.5405482415819387
0.2744335003977536
0.5602554105746329
0.3067336160596805
0.6184224804617398
0.16781770719877365
0.581968656763006
0.04444644203924275
0.4527629741392448
0.9916009743928984
0.33841888584808927
0.307979901215518
0.9069749992029104
0.26631433618414635
0.16416607274862738
0.8860248341842645
0.4498381616624749
0.007676494911722953
0.5116534078643946
0.2686569761240978
0.49589016305621114
0.6614214958663784
0.2203215576536034
0.3953530745534085
0.05907387841137557
0.2742748974629874
0.5877603954984283
0.20013736078821842
0.5244774888813611
0.6939330154652741
0.4943015316222692
0.47367066246642897
0.1840869455076668
0.025836283137852023
0.3895670932042168
0.9999706316446351
0.36762322836107164
0.6520662727633457
0.4777738578935349
0.7644720138721708
0.24699917945284433
0.29190341339147663
0.16759641220231547
0.17463911391448028
0.47636918150217766
0.6313863428305413
0.6442594216072663
0.02981636272884569
0.22993491205529337
0.6865359221268618
0.11643640167347558
0.020495328180063943
0.3029830568841889
0.37351630994944673
0.40000209457788294
0.5122837313850386
0.22576814328427042
0.7634320340544944
0.30699815902225813
0.3320735514922387
0.17815557256947967
0.1997249330598232
0.34799658056901284
0.827299360523097
0.3399210800834841
0.5269824616991345
0.21693184311799407
0.5806634852994044
0.16917170639144663
0.4094115005653498
0.489647922949516
0.05091427311158081
0.2795082728080366
0.10487302976673685
0.6750012566580053
0.4864260596216575
0.5922793444484435
0.28768990726539645
0.5801120175923369
0.22372708217905202
0.1479352325549581
0.6875877437993472
0.32552088206780017
0.1705735422106116
0.03602479088215205
0.26119805979862787
0.5149163604707281
0.21868780635586016
0.21186464383487746
0.20961374557763235
0.36083687876414505
0.08256708765935294
0.6694631877029031
0.21887829710194673
0.3693705699013742
0.2973168397048017
0.38783439253602214
0.29947920086771274
0.2190920670526667
0.60118605652247
0.31727435996067566
0.3465499492043804
0.260974771494897
0.6599598593210497
0.19019621506908435
0.22808244055911442
0.13816583121723358
0.3184604928660417
0.2755245690985373
0.5954267352569012
0.13770236259750623
0.2472299973839116
0.14121299913103558
0.015349709370178433
0.4733109579448608
0.6053972582444083
0.5649730690318917
0.5330269410863779
0.5497944113601091
0.815766553255951
0.04130543034868728
0.46955650220572576
0.09532885819368597
0.1889409575184906
0.48273864177809633
0.207333040366658
0.49482793559821836
0.006926768722594678
0.6237921000444766
0.23286019786760193
0.37363958085589477
0.28205882667322757
0.3500324325589381
0.30450000905022034
0.6292407749948971
0.045558432242330804
0.5949998329307328
0.06088549026535994
0.6127142931802414
0.4794946304604397
0.05092473941050857
0.571293286024862
0.46645563771820775
0.34221401290529085
0.12517236101791474
0.21847428698371785
0.4241788502807392
0.44701979036306816
0.5564190089634121
0.1598255392578003
0.012621814832229905
0.1783299576621129
0.5391721661044928
0.3480517977849479
0.6675111489962839
0.6842750285518924
0.3698191537540748
0.5829430910415607
0.18448284115862168
0.6697738542414045
0.11268490864565606
0.9000792325557272
0.20603118266828013
0.7035862802133218
0.28417615620753156
0.38361286453267573
0.2835330895558894
0.1942131226791799
0.4956145231924233
0.5849660699350526
0.024116167733406968
0.17643655886404086
0.3468692628640966
0.4724382574779795
0.4643337417435165
0.5940138026155539
0.05673385904793915
0.5235624483170449
0.16463111645126483
0.6014691843271125
0.7679186914062902
0.5323240440411555
0.4326978746720066
0.3667075332426928
0.12994688830051304
0.6953768602056118
0.5030759505571336
0.15287224455721593
0.38844451277579584
0.5903949168718339
0.4789838634110004
0.16201068259760376
0.5656170123036366
0.38129031729232093
0.181323416271447
0.6279494236192464
0.03871641710405993
0.5087614370186984
0.5224397372753916
0.44361515894227543
0.2010781231411205
0.6313205868441754
0.7155180865809103
0.09410931373351183
0.19835887496515014
0.590187132483154
0.23262519751854627
0.06039752582937008
0.163611741477256
0.45687550072563404
0.8166045860355512
0.40306907408996767
0.6705785442162236
0.5020554983291999
0.8254530858921864
0.19656195935238827
0.2772671162317808
0.1144281719724729
0.2615940192519933
0.031393361390412426
0.14619239763211356
0.4872362494970096
0.15096632047601763
0.6830119622056929
0.39235563337509227
0.6137456235812994
0.060179369564348585
0.02292472530011236
0.472669557771625
0.8847528506013804
0.010251641552290103
0.3002885642851417
0.014758809961332275
0.7564781768862475
0.5013332390384413
0.6743556980606762
0.3244468099779919
0.0905111752768123
0.2873822135800313
0.2770588741650456
0.28067871935008115
0.5570133909910364
0.8728498525890472
0.6135281610168823
0.34890796675784647
0.16035086124144918
0.47381219177749634
0.5139944438426465
0.4594488369500799
0.8607614856857664
0.6666179785851883
0.17281321129064073
0.50602484806508
0.03654206367972048
0.20288843115704638
0.6286926582214497
0.3358963369964748
0.7646210488150363
0.47996631048389915
0.6395524690635217
0.6990852929696868
0.12863478468066922
0.5410100794248492
0.5872902666585484
0.14426993407887734
0.2818527514532443
0.8775140531144414
0.7843040995112044
0.5940916326427548
0.4649569712393957
0.49367350234673674
0.2727239787351814
0.646594806096363
0.47130153337610053
0.11237377680265004
0.32113983179283356
0.009442917929939565
0.015463851216801494
0.2995614581092113
0.6903292280669777
0.11555489924804663
0.21014941020680267
0.6146714793814061
0.6896989633740956
0.10077628331206934
0.29991381263983796
0.686917573333134
0.22860858315594967
0.33847843543923517
0.030953196086188184
0.4920242146307563
0.5270966379478558
0.28190407411591156
0.5057822494587183
0.3661896352350862
0.25733717042372817
0.15561941701825655
0.27388890537240485
0.3987476406827548
0.16086169798644057
0.6677747926634985
0.6200027386754611
0.2580821094394814
0.2198032889714655
0.1918867476700492
0.7355749336053574
0.6343606239063437
0.48801237092904604
0.45349049711277967
0.3412356816031407
0.11335925059170515
0.44804316187421267
0.6443766329910012
0.1196818281192562
0.25946151603836687
0.5315857039652457
0.4251930521493219
0.012674065507001675
0.6555317714854129
0.3957264788570618
0.18456650383272866
0.2121018915547901
0.1380108160503044
0.3980842082681516
0.6847014870125878
0.22261822630250938
0.25139446794600073
0.6314449866654148
0.32466451047918954
0.5936341335653607
0.19155485857269405
0.08228781582135625
0.01997827042799405
0.5079773451079389
0.0883521713255988
0.6687074718083966
0.18363269665989446
0.6744869607174313
0.07937791957482387
0.344447865957656
0.07272542544108429
0.4529266839099847
0.07508641573226016
0.6260440501094389
0.07428723573265339
0.19658815824788944
0.36182735977779823
0.3588535621757266
0.3143420484945465
0.3077812464834724
0.6314445604974694
0.47980763342283894
0.3180461773147021
0.010239864555910305
0.17444202672468978
0.4989833058144645
0.13260426259834368
0.02528946723495662
0.04137122636492396
0.3816647079175537
0.6161624569491451
0.29206860420802994
0.041563382414994576
0.21064962066494852
0.24353892227216578
0.05392991234938527
0.17786867737828693
0.638289685691205
0.024396014564727286
0.4307200263858305
0.3937330037600786
0.5617463998113097
0.20175045476640097
0.2878132596598042
0.6675404592795668
0.548571799837898
0.6158566477156454
0.6203000697156524
0.43675395260380656
0.28672956689658546
0.10353993226986113
0.6005901804467468
0.30486261902033274
0.6731008303505952
0.31663980225531974
0.4541867663001866
0.294229523325908
0.5995602052102806
0.49996250670605
0.12044330920922075
0.30906450386991824
0.486038601126798
0.09204168954760172
0.2302010207638472
0.10497840093337785
0.3138147861184005
0.5253640384001554
0.05606951137338667
0.10772913879908574
0.314530250664416
0.3728308063404575
0.18687358327680847
0.24053111637655022
0.6122241661265179
0.05566077867520636
0.5102535822681707
0.2058844145080012
0.02482293875539332
0.05278395221748999
0.06569782015550207
0.0025237592743441173
0.6571916879338026
0.012989352133228715
0.30664858613164236
0.4609824167493771
0.27482491506170736
0.5315653140078882
0.36433892341933105
0.5155447169726167
0.40634163438633286
0.6234817533479551
0.016795087518764573
0.3377776027297429
0.014592708844055613
0.45431581333183113
0.42132662946523125
0.28695505025774803
0.06542873953669481
0.2897885467960384
0.6581189776130328
0.6211856897703205
0.5700908904836406
0.5336092108816648
0.16987213120112044
0.6775902247623878
0.16290857064842523
0.009392430644840521
0.302196992538843
0.3052358444701506
0.3659146927271354
0.42846684320025097
0.35604819911140106
0.6689281406444818
0.6116368840989306
0.32054000568418783
0.0660832381885137
0.6882852264165851
0.20589244983331623
0.09657088916535228
0.06793328580942393
0.1839916928123453
0.6965567657991378
0.4639077763261722
0.4384600192694512
0.6215492573624821
0.006897922690736635
0.3194211203757009
0.056257004069007355
0.037267311693173655
0.10989900597093194
0.5102728367621638
0.29248033026230846
0.5967249512247631
0.5433267083047689
0.6674949004088538
0.013832015681389365
0.3004955849995692
0.41650367520661247
0.5718497762501937
0.17044505283250788
0.5053652087654779
0.05632954929733236
0.3877732769897486
0.11618075089143232
0.027360912558492823
0.2819270129636613
0.035491018708392996
0.4370792261619343
0.3983443837635703
0.33343384465649883
0.15285445809938647
0.46826976274925847
0.40961638020090096
0.46775915887104524
0.38474445936848345
0.015168364875790541
0.5121097828441434
0.4878637594744525
0.016473831900281954
0.5807055163125553
0.27737477389676823
0.48433680720543926
0.41220533098822143
0.03245574337334922
0.2266487077374526
0.674630339919787
0.39870449902992666
0.19560460071610475
0.1697564091545054
0.2802945162642103
0.6154843816009776
0.479754773165336
0.6180103804764544
0.40274196932905215
0.5359926886898279
0.5057626956840661
0.5172259522984006
0.5919540682292987
0.0489888463860888
0.19014447317354066
0.044098297121146324
0.4889054781153287
0.29320551601971745
0.1932015083230909
0.4067940087348054
0.33052086198732367
0.6382197350793738
0.08984616798270362
0.42406575974184146
0.6752638874489258
0.6352147130756759
0.10412905467092903
0.40504011772923865
0.668830519508306
0.19221098750157606
0.5080072058438797
0.435899140925176
0.34456118747745745
0.2688452083277253
0.02418905053718068
0.23353761418818342
0.41811401683871563
0.1934963009116013
0.3558576527053354
0.23412654357665463
0.08346366206495892
0.28017225935738266
0.850717468637034
0.4330136034593519
0.256921898732171
0.3002810435499178
0.36783790950230355
0.2580736694108312
0.010159781279890812
0.4751422939168295
0.09031050534472618
0.5705026560249832
0.8560152277543303
0.7916372150132904
0.5761233880408674
0.06504939731988646
0.3497940021128709
0.8235828819682296
0.09872621244249769
0.5825868330515722
0.39319647582928585
0.41914981424189857
0.3690741802889661
0.2577850449585182
0.5814274404281794
0.9243124326868069
0.1361278444159334
0.30919683123992897
0.34059953565606105
0.2833975234976641
0.3507909965879519
0.9093880281483184
0.40615909060177846
0.49111734352898523
0.7267914600468894
0.5216366129311933
0.10014611694220592
0.3494445791126693
0.9223889990874341
0.08324165936096128
0.2939427546285279
0.030717832252198818
0.8960396328701057
0.49348686152979526
0.14230446358920523
0.024966037568578237
0.2367158853514737
0.18236649711348285
0.17756126306628173
0.19892060297115566
0.21953557328076342
0.32003865763891404
0.4211509167676233
0.5818303406256172
0.32584498335495216
0.34115763059656196
0.3327458581628333
0.596538171319971
0.29467380311348257
0.04564974646909792
0.3177384250272246
0.20343586642331002
0.20036766406110906
0.5316076864392953
0.20755214034078384
0.4604883610496231
0.6766648385791345
0.15032538198413492
0.42318337211959833
0.8237992773320113
0.8457164073673631
0.8573635972159386
0.045980141665988294
0.3535558817031359
0.05653100870283212
0.011676447348989427
0.34022418388081266
0.6938569581526899
0.3967148862936255
0.0909831631247362
0.0977861669338056
0.38244244675971617
0.42084044068194393
0.09928187219492782
0.4893432325754131
0.1753079712132486
0.2297964466420006
0.0794865253388104
0.07616399372506466
0.35826153275819284
0.6795578386341143
0.28623380301644286
0.14611190277634686
0.054471293164754186
0.3553882310709333
0.4736043157659987
0.3716194283620574
0.36190176618729974
0.4488740790287087
0.2726372252360493
0.605460558605404
0.016987552048040477
0.679292542693246
0.36280642683594383
0.2662988794429284
0.28771455747398034
0.5591174865635072
0.5064739999647583
0.6708784263797195
0.03255278010272389
0.061542422034639443
0.44303950246762147
0.8312863753989457
0.6793760829869931
0.6931594716399521
0.864669505907446
0.6254581601640192
0.16752367718869543
0.03428906141864574
0.5939671244279049
0.4285805124520554
0.055100667472985254
0.3931563235954274
0.2848535015800452
0.24625651248138447
0.00825383883289188
0.043086017926774654
0.21938155292664985
0.3270550628187856
0.09723901133479407
0.1523326213497962
0.6694438053284153
0.3240518991677719
0.04410927720568392
0.5266558007621683
0.06761039041683503
0.39280443206531324
0.2811135101457819
0.8427591978502121
0.41500004388884393
0.16325030816579544
0.3369826907461967
0.072026472437964
0.6203263668493826
0.47726663279519443
0.23337275202479835
0.5684960416887604
0.6359436885322783
0.24028118635304718
0.1456539102451282
0.2623145732029717
0.38203971576288276
0.10038020368442702
0.026295851203407272
0.8975746452265055
0.5672185217618999
0.31056842899499504
0.7160590761714158
0.3457677057887119
0.19868649100236846
0.15665742306937158
0.2886571227952154
0.4578193336713967
0.18243802294079492
0.024288782276430377
0.45191199688456707
0.38621904158382114
0.3037743437370527
0.13742454844024565
0.13360343233756922
0.08289099410005818
0.06322864024748354
0.1527899564464339
0.515118064064719
0.5878251630183435
0.32307530946745855
0.13118626860985816
0.24804820410655037
0.572969191339389
0.00255268558296603
0.33395051030266965
0.6884648681174064
0.6473666150861941
0.4231463356628813
0.6239244480323507
0.12904971174149146
0.1665562972049238
0.1141141979703808
0.7029854780611557
0.8928434516148936
0.5965659316124682
0.24441918759899625
0.5279860363479414
0.3599643497951468
0.5174900182592257
0.6191123720555822
0.3405980563416353
0.4972346043882707
0.25478945340494574
0.12006222874712957
0.6627645370745877
0.12321543637138577
0.12643934949368973
0.40923575128273715
0.4530186208703919
0.3180363518188364
0.3386457686803367
0.6527046815978943
0.17048019008324844
0.14313626034543314
0.546869703137996
0.4543429354990369
0.35209016948028626
0.5239351598326424
0.10741061114106087
0.2324643159899932
0.2721784600543171
0.11340042827701935
0.5416899039740416
0.5215148927876485
0.5044496127511173
0.5229629894779779
0.5919940319807251
0.4637912964699079
0.1583641492347585
0.8093229509065972
0.21025845840122082
0.02742756021857984
0.0398310471459602
0.41351204531183905
0.19814629190242194
0.2258454562758676
0.41253609401606584
0.6007091118934482
0.13222158947576124
0.27458754143056807
0.6683122471627918
0.5743073768602209
0.08237288528224651
0.013411866879948997
0.6185344395260151
0.3981447849248096
0.08422579870309878
0.5714814090492668
0.6007918453688527
0.6302146932159651
0.6859091191150462
0.2362915117965465
0.4497459282203262
0.3097145151003271
0.5964629645014029
0.3433066183180128
0.7266408367969078
0.1764435849442345
0.5363706737077031
0.7656479727604134
0.4794710227296787
0.4025447086368078
0.4838115507514775
0.7206023159434701
0.25571932761510396
0.4420668944002879
0.1510304890545422
0.015556437271926127
0.13541897631990918
0.08435285418730834
0.6528048303303202
0.1318151926350586
0.29411701970556414
0.9010806178174273
0.4958715974378023
0.7982173791179478
0.39551213271962427
0.43850396826435034
0.16272502244440812
0.17920851625385745
0.3878933214774163
0.44020903163239344
0.3963521181723989
0.5940267805985292
0.44573788169591744
0.020461614564398545
0.20203409451260956
0.15558942746338178
0.5757566733369142
0.29898732755433766
0.3546988975873028
0.40089427863869337
0.5217166601775144
0.2602900784203497
0.379298004718291
0.6658912523066833
0.07146345090009643
0.585101774218642
0.12678783501639268
0.23623687600598609
0.2800095570309994
0.28448521885678424
0.5778515595614813
0.11856446433776324
0.3517343262005541
0.3253865233517692
0.11944235386128921
0.646805440376407
0.45363001109551815
0.15094518395405734
0.6245916624135698
0.17104377032971474
0.2383666690345827
0.6330032764565515
0.2220777278191226
0.6865251817307576
0.41517767904035097
0.18213512902976747
0.8845878567240102
0.1308665138043119
0.8295460963255409
0.6868756352551393
0.5692092826282689
0.0621543176838657
0.29545023113459934
0.20187658637299477
0.4161789064656203
0.11620092376617741
0.2830211109876213
0.598381486505279
0.44665381137843363
0.18553519676784846
0.5327631753406881
0.11427838879098862
0.23401173950349713
0.3550725807148528
0.5122690300919628
0.32260529705309304
0.3705523457449894
0.31857250404646587
0.3857128031685402
0.8921800868472061
0.2842027614391203
0.5292298912256466
0.12058437696523842
0.5303853517351773
0.22933326946914168
0.15572150375995109
0.2669457918877568
0.4287673421690765
0.6239805440072271
0.26910928046405114
0.3989145274284476
0.3835117152955918
0.3272809695075407
0.39041714281315154
0.6680389378223963
0.09895233976332407
0.04737131019061069
0.130736795995869
0.2996555045705417
0.05472524561470471
0.5068345680914541
0.06652860012898154
0.05583497523558976
0.6605000312053838
0.2199679423779057
0.5945688948653333
0.21380025091898436
0.05552868678830469
0.6584464619810096
0.17490519679435224
0.6870151373011373
0.284655051437776
0.6917584040452005
0.6959257530303327
0.5784352643613127
0.22824347857968696
0.5216803729618272
0.11089794039414569
0.37912871626414346
0.32801087066978485
0.13776478897914826
0.22425947372919683
0.44300613235498454
0.5754330670322855
0.372361990555905
0.625583902799424
0.004612398207164192
0.20355665687523172
0.7509850691193257
0.6503483316564465
0.019076672928274085
0.32057658745537543
0.12350675098810826
0.5579381927895886
0.6227618576291835
0.4590691010392626
0.30211314866820416
0.09566536493132129
0.053495692988258625
0.22090092931966346
0.2769068828178498
0.8517841526175749
0.34690037913804483
0.4428873819193453
0.612594330537797
0.44886948031615104
0.44782994070680027
0.013431076259057484
0.3370301171555381
0.5662357624229519
0.037834712664801984
0.6743486688080157
0.39896242647982094
0.4811744443603526
0.10615184556109614
0.17715465928670127
0.45599659236837686
0.33956331903289305
0.22747341498889684
0.04088522699892705
0.4285689704573171
0.057172655005565565
0.5978030601211901
0.14258284199334903
0.4806288574395525
0.501460040878325
0.20803386678267233
0.43835007740820675
0.5927342989759343
0.038075067487413294
0.30842774553173025
0.3217530980122876
0.406291877699373
0.7700977452156869
0.5381864636950938
0.5882680045006317
0.6417802321978779
0.665566725330426
0.018390931269891175
0.280942546778085
0.5984401172162527
0.016561751624595944
0.22951080586221173
0.3919665833299836
0.26477209089176645
0.0050296601142689745
0.48942210147004483
0.38692979759369295
0.5775587261418647
0.2074207479145752
0.45118889589153355
0.4000069556736905
0.35507948075457496
0.390474784526206
0.5223848227060804
0.30410922276857855
0.18790170684013519
0.3320549256163865
0.24693948515324313
0.5129748300216647
0.3069589483325592
0.7873609857276854
0.669007259041761
0.44793211664093
0.24415662640389568
0.2580149652392687
0.34039599780346375
0.0576828857919609
0.17257856838920022
0.26951351538911333
0.25298890717228983
0.454332023578094
0.3373527890405694
0.3703331724335043
0.01897464969622331
0.11601901879974941
0.2000289980283851
0.4509285589045263
0.8713877227053928
0.5849132147728233
0.10733037242370091
0.6462513464239923
0.5654772871144069
0.46725454508198694
0.34195492517674786
0.0027786232331941108
0.1505405658313399
0.07362200726802026
0.3314394857137555
0.5106042566234126
0.8314069964649571
0.3410439926321535
0.16276270888408706
0.12352152474498093
0.5760097433412914
0.24977194647523637
0.1707983706061107
0.4681128874161503
0.6158478788805555
0.23328593970850287
0.1974141517878536
0.3735131743129394
0.4644626989253732
0.04545709443042534
0.3061632504050002
0.5491924663183663
0.7716247168123794
0.615169008280807
0.21592893272525804
0.34907239803059276
0.06837463254479663
0.5413576440221253
0.4355527180200831
0.5909871070632516
0.6755056184034507
0.025817045133990968
0.1412305989528455
0.5263780474598561
0.3211034485842559
0.40581427510481904
0.6218664056993258
0.24740870583838082
0.4584038299330151
0.7044925102894118
0.6934173663135023
0.4583637884626922
0.17839875391183663
0.3128379035430482
0.27961197896439927
0.5761785397374843
0.5256802073440447
0.1624554655769787
0.1798447920583759
0.26678658875888883
0.20314504381857246
0.6663139994082057
0.6155132106770085
0.6444391378660309
0.4515339060994795
0.34489011052523755
0.693711833401166
0.20874603300550476
0.35763986062189557
0.05553499032909914
0.041972123662130434
0.1867328740786205
0.21192496003033012
0.6220852608805534
0.40660298512358417
0.35019485524975424
0.31870843628950385
0.18198176186381332
0.2460436001920705
0.5918202079841499
0.3106125480510007
0.0018022853769550373
0.7544174222967408
0.46942107744162875
0.1535718545141962
0.6103753068259957
0.7478461405572326
0.6270782153774561
0.5771416104433273
0.6901491276034479
0.04366606360910148
0.47380640379117267
0.3002583623976637
0.024485443832318543
0.6767147199905836
0.403847128738996
0.040609061986097705
0.3123093481280317
0.2686877069261807
0.5463305491645868
0.19323664934023782
0.11135835272939532
0.650047629391296
0.23305706176558805
0.33519212442114577
0.019086075517596335
0.506261362259476
0.6928609063056146
0.018082171276807557
0.5718398355261741
0.21138166558457194
0.4337009531569056
0.43558672276228155
0.5181902082529957
0.3952494744885232
0.5731938177360462
0.5206006807338281
0.6983983651699752
0.009021981601217366
0.8129525189411205
0.6733536521432835
0.2869197207993648
0.1909357330407018
0.44119839517050113
0.4855950191452838
0.15591170969489032
0.027005095688003022
0.6621984314580217
0.0608830007632164
0.1979716407302838
0.2431986746090694
0.6392795021275668
0.48277962813455466
0.31633314051692496
0.3393898167927254
0.6145197087762472
0.29327592499451316
0.446939011944616
0.3496131968265481
0.14402254787131152
0.6606417285205008
0.31634770315988203
0.3975995663893873
0.03616856183875266
0.5680841595312099
0.40682062275142084
0.12730749923119578
0.16297591552474566
0.11954151327056692
0.5475531683661645
0.43855210050002325
0.17818826962616185
0.5458011397715355
0.40347065255230374
0.11341576287301214
0.2108304914145187
0.12230849829688273
0.41930666373904835
0.6014127601149519
0.24231317711604994
0.28393006714864977
0.36886916615408477
0.24930632339782655
0.522433507496575
0.4240144421972061
0.2719981409071348
0.5838974054808852
0.49144728156380024
0.3834079327607709
0.0018865978450997023
0.36374259039255863
0.602559888045911
0.028133559904486294
0.6066561889566997
0.5662881920854073
0.581350977257263
0.4636240660037252
0.09006778102488189
0.03781597412319334
0.7761522467603937
0.06605809756616356
0.6752780764709301
0.3447934747953614
0.7636646825210494
0.11583367909157327
0.05250703339735785
0.34800502543774736
0.7722910941739496
0.7753136857557015


==> figures/csv/performance-by-category.csv <==
Treshold,Attribute Count (Cycle),Attribute Accuracy (Cycle),Attribute Count (Pedestrian),Attribute Accuracy (Pedestrian),Attribute Count (Vehicle),Attribute Accuracy (Vehicle)
0.0,0.0,0.8941732283464567,0.0,0.7377532228360958,0.0,0.7638402743053075
0.05,0.0,0.8941732283464567,0.0033149171270718232,0.7392265193370166,0.007929137795556826,0.7689120651475105
0.1,0.007874015748031496,0.8941732283464567,0.005156537753222836,0.7395948434622468,0.016358311307950568,0.7749124937495535
0.15,0.007874015748031496,0.8941732283464567,0.009208103130755065,0.7418047882136279,0.025216086863347382,0.7808414886777627
0.2,0.015748031496062992,0.8941732283464567,0.01289134438305709,0.7440147329650092,0.03285948996356883,0.7859847131937996
0.25,0.015748031496062992,0.8941732283464567,0.016574585635359115,0.7458563535911602,0.044217444103150226,0.794128152010858
0.3,0.031496062992125984,0.8941732283464567,0.019889502762430938,0.7480662983425415,0.05414672476605472,0.8008429173512394
0.35,0.031496062992125984,0.8941732283464567,0.02394106813996317,0.7510128913443831,0.06336166869062076,0.8081291520822916
0.4,0.07086614173228346,0.8941732283464567,0.030570902394106814,0.7554327808471455,0.07121937281234374,0.8134152439459962
0.45,0.11811023622047244,0.8941732283464567,0.05930018416206261,0.7569060773480663,0.10215015358239875,0.8187727694835345
0.5,0.14173228346456693,0.9020472440944882,0.09907918968692449,0.7591160220994475,0.1498678477034074,0.8239159939995714
0.55,0.1889763779527559,0.9020472440944882,0.14217311233885818,0.7605893186003683,0.1973712408029145,0.8295592542324451
0.6,0.2204724409448819,0.9099212598425197,0.1837937384898711,0.7620626151012891,0.2439459961425816,0.835631116508322
0.65,0.2677165354330709,0.9099212598425197,0.2279926335174954,0.7627992633517495,0.29280662904493177,0.8415601114365312
0.7,0.2992125984251969,0.9099212598425197,0.2721915285451197,0.7664825046040515,0.3375955425387528,0.8471319379955711
0.75,0.33070866141732286,0.9099212598425197,0.3119705340699816,0.7683241252302025,0.38838488463461673,0.8540610043574541
0.8,0.3779527559055118,0.9256692913385827,0.36869244935543277,0.7694290976058932,0.44246017572683766,0.861061504393171
0.85,0.4094488188976378,0.9256692913385827,0.40920810313075506,0.770902394106814,0.4905350382170155,0.8675619687120508
0.9,0.4409448818897638,0.9256692913385827,0.45009208103130754,0.7731123388581952,0.5388242017286949,0.8747053360954354
0.95,0.5433070866141733,0.9335433070866141,0.5009208103130756,0.7745856353591161,0.5895421101507251,0.8809914993928137
1.0,0.7401574803149606,0.9414173228346457,0.7845303867403315,0.7823204419889502,0.9132795199657119,0.9175655403957426


==> figures/csv/results-vlm.csv <==
Treshold,Category Accuracy (Temporal),Category Count (Temporal),Attribute Accuracy (Temporal),Attribute Count (Temporal),Category Accuracy,Category Count,Attribute Accuracy,Attribute Count
0.0,0.9044593551451814,0.0,0.757793480197138,0.0,0.9044593551451814,0.0,0.757793480197138,0.0
0.05,0.9044593551451814,0.0,0.7633157175939671,0.007422362092512321,0.9044593551451814,0.0,0.7609999406211032,0.007422362092512321
0.1,0.9044593551451814,0.0,0.768659818300576,0.015022860875244938,0.9044593551451814,0.0,0.7641470221483285,0.015022860875244938
0.15,0.9044593551451814,0.0,0.774122676800665,0.02369217979929933,0.9044593551451814,0.0,0.7681847871266552,0.02369217979929933
0.2,0.9044593551451814,0.0,0.7791105041268334,0.030995784098331453,0.9044593551451814,0.0,0.7707380796864794,0.030995784098331453
0.25,0.9044593551451814,0.0,0.7852859093878036,0.041149575440888306,0.9044593551451814,0.0,0.7754290125289472,0.041149575440888306
0.3,0.9044593551451814,0.0,0.7919363458226946,0.050472062229083785,0.9044593551451814,0.0,0.778872988539873,0.050472062229083785
0.35,0.9044593551451814,0.0,0.7990024345347664,0.059141381153138176,0.9044593551451814,0.0,0.7824357223442788,0.059141381153138176
0.4,0.9044593551451814,0.0,0.8042871563446351,0.06721691110979158,0.9044593551451814,0.0,0.785523424974764,0.06721691110979158
0.45,0.9044593551451814,0.0,0.8095124992577638,0.10147853452882845,0.9044593551451814,0.0,0.7881360964313283,0.10147853452882845
0.5,0.9044593551451814,0.0,0.8145003265839321,0.14743780060566475,0.9044593551451814,0.0,0.7918175880292144,0.14743780060566475
0.55,0.9044593551451814,0.0,0.8206757318449023,0.1960097381390654,0.9044593551451814,0.0,0.7951428062466599,0.1960097381390654
0.6,0.9045187340419215,0.0006531678641410843,0.8261385903449914,0.24297844546048333,0.904875007422362,0.007838014369693011,0.7983492666706252,0.24297844546048333
0.65,0.9052906596995428,0.008075529956653405,0.8320171011222611,0.29214417196128495,0.9071314054984858,0.041624606614809094,0.8015557270945906,0.29214417196128495
0.7,0.9072501632919661,0.026839261326524554,0.837954990796271,0.3370939967935396,0.9095659402648298,0.08615877916988303,0.8044652930348554,0.3370939967935396
0.75,0.9086752568137284,0.042455911169170475,0.8446648061279022,0.38833798468024466,0.9121192328246541,0.1287334481325337,0.808443679116442,0.38833798468024466
0.8,0.9111097915800724,0.06288225164776438,0.8513152425627932,0.4422540229202541,0.9146725253844784,0.16887358232884034,0.8123033074045484,0.4422540229202541
0.85,0.9149100409714388,0.09571878154503889,0.8582031945846447,0.49159788611127603,0.9159788611127605,0.20016626091087228,0.8165785879698355,0.49159788611127603
0.9,0.9182946380856244,0.13526512677394453,0.8652099043999762,0.5414761593729589,0.9168101656671219,0.22712428003087703,0.8204382162579419,0.5414761593729589
0.95,0.9217979929932902,0.18063060388337984,0.8734635710468499,0.6057835045424856,0.9181758802921441,0.2588326108900897,0.8243572234427884,0.6057835045424856
1.0,0.949409179977436,0.8651505255032361,0.9077251944658868,0.9206104150584882,0.933139362270649,0.8655067988836768,0.843952259367021,0.9206104150584882


==> figures/csv/vlm_binary_nc_scores.csv <==
nonconformity_scores
0.1885760370850797
0.0368206391430373
0.300868564994461
0.0666256769748264
0.1578210250924305
0.075322560196994
0.2855823325587923
0.290186417158194
0.1855593032830912
0.6923731258314954
0.3651127932700431
0.0715944162800442
0.3429216549215279
0.4005044803394426
0.0917339810650101
0.2934158640547354
0.2634041635204286
0.1045481378661257
0.9996231361926662
0.0521516408683655
0.992535047478232
0.0364049949661683
0.0307989805625486
0.1708489911000316
0.0535540354816139
0.5305757006783807
0.3739680736241981
0.0410907540161665
0.6002035532004056
0.2254436954442411
0.4829773538283265
0.5664628016297787
0.239210910174282
0.6670319666608479
0.2389485950687346
0.6308344991898612
0.0571284537256576
0.0494944206347407
0.0994360877307155
0.6416608167725474
0.6224466592138654
0.537891533228054
0.589419378605628
0.5824388446825823
0.015219770510455
0.9516433140285038
0.4228329998638949
0.4269955810508443
0.2297754735328887
0.0172448766261229
0.3179983277949118
0.0725165173323934
0.0668988196542091
0.0753872475753606
0.4433330257719515
0.3337233688790725
0.0354230085411423
0.0945414174618066
0.0249512068030629
0.4561337716375546
0.799592679859188
0.031488102395608
0.1959822566065645
0.9253428608770988
0.4062490617781576
0.3587819761926866
0.1868218462095208
0.3534204965324317
0.2493043362990388
0.199946996532716
0.1116413079117788
0.1746081686787162
0.6066548413317744
0.1031416544084395
0.1942637897965158
0.2719636237296409
0.1537672986331447
0.0137849786405583
0.7844451037719311
0.1811331761961583
0.2379572933374354
0.3266240139433379
0.2936284422811682
0.4310355130026997
0.4508514235531671
0.0236018450303889
0.0040654470892669
0.0751581619712119
0.0926047951208081
0.5914609792137496
0.0841051386813643
0.1948168540543982
0.2360068696417026
0.0882685886916202
0.3152558479613677
0.0614972803591187
0.303555008373054
0.4820888068953131
0.2377804667708955
0.5600668297368541
0.0446011220659401
0.8055799148357102
0.0882264574479562
0.0398593041847856
0.387806197249438
0.0688589228881649
0.5834272818869766
0.0007863420978729
0.2731016254466719
0.2893232329899519
0.1761707472637941
0.2275457942423154
0.5887730688594672
0.1097272198139182
0.2704288585010231
0.8658258541059922
0.979320685114022
0.1927809665042819
0.3210894225816227
0.7310355994240343
0.3430552229966531
0.518213596835016
0.9226138859973472
0.052701122457021
0.1373889302467325
0.2908565433481841
0.4943681565009536
0.0569602336047465
0.2309224510948463
0.4536446703673501
0.0018450005798525
0.0974745311035193
0.0371562537619309
0.0784576960784177
0.5658699073883986
0.1957236663342897
0.285019605825862
0.1008296512318327
0.4670043381665156
0.1405832683579403
0.4744075315021738
0.0904519043926636
0.1607779430833059
0.363711821513418
0.4372217478906127
0.2958757637931727
0.0654325964830721
0.0942916431412739
0.6862533428038837
0.4209435310301331
0.4586822894868309
0.1246754121234218
0.0735114542043085
0.1284079303720141
0.1096344163967174
0.771446489128673
0.0231997240767887
0.038349160883886
0.1114974494431346
0.0338051780891047
0.9402081124361858
0.2387541222807074
0.9624613792647314
0.2096398700552526
0.3007121915693896
0.310214628498169
0.0433471654020514
0.9303350470587216
0.2456877973606309
0.6879132226482673
0.1801873658043806
0.066258612308077
0.2856442993095719
0.0937034090067219
0.2763497584839828
0.6858233000626767
0.0274416384070378
0.2948242667380554
0.090101347023533
0.1232809236679864
0.0933139838593107
0.1285424571848417
0.7229440592642455
0.1329081529863062
0.048100895290637
0.0938012043183347
0.9725978259249608
0.1204008673162458
0.4596428374881316
0.1352481393686981
0.4250675568042946
0.6232429509366085
0.1146394190958561
0.1694184137491274
0.2807507020620917
0.3753983362420762
0.0194017880913744
0.0846245858450049
0.2832510275623645
0.3072884520029906
0.1235940826796337
0.0956449526287078
0.0617840139629018
0.3684896100539868
0.1554940842522333
0.1149880530297956
0.9268943965794716
0.3253679918777442
0.5206693083589943
0.2583148080712354
0.0612114275954499
0.2268021940119936
0.2047214271580859
0.294818941740827
0.5226753102195628
0.1134249983219226
0.4442168955808906
0.0786097820331517
0.3084129087422237
0.091684392282051
0.1144608758887954
0.6615721999173662
0.0283535683589167
0.2806194733124288
0.2817181165244372
0.4515750610129449
0.5980011148184047
0.3778945102796486
0.1956251860162552
0.1776037236578829
0.0462965485138269
0.9919738562590292
0.0155458680806708
0.0031911213639866
0.2640679910249283
0.2079075849290042
0.4455301786887385
0.0845534079625817
0.4434624642880048
0.027673404706184
0.5012526724436673
0.3918190143463044
0.189549215256558
0.0550961935887099
0.1875779163827504
0.1514429112795306
0.215756119595317
0.0410408602241923
0.0467802881382872
0.240446350665022
0.1901283747774581
0.0317552103743914
0.224565938657868
0.5755884504606902
0.1464308911912438
0.3757942891901695
0.1998377793674402
0.0535370727360047
0.5762558992880149
0.4599299697808831
0.3097394774688319
0.1037076453227051
0.0365099608200248
0.2548570782618263
0.1291230161895145
0.2634153513582168
0.7202642716797862
0.0140577338086925
0.5606404865110894
0.1570266649425002
0.1407850830022492
0.1940130471027588
0.1195857205740169
0.1534447977960677
0.0104755978486253
0.4810709221837748
0.0773537220815031
0.9472491173982928
0.6984956424120009
0.7603235549321806
0.2287503531333515
0.2444798228756831
0.0132188952341739
0.1308050899051333
0.0826172900507993
0.0556340339989226
0.9291650422862624
0.9823349145192086
0.07011180622998
0.442632079632649
0.191487310504175
0.1581643316632311
0.0279348054934139
0.1687517267960893
0.2895293840316129
0.5065009578427577
0.3013619931696751
0.1103866180838867
0.0317119084073788
0.0992118450037765
0.3706505526494139
0.4034208643508453
0.3549875325232254
0.0855627174963632
0.3575662404648236
0.14263943103946
0.1857799679223822
0.0910090701035254
0.1587511010326902
0.7413505885807684
0.073587034394396
0.2204239202317637
0.1959269814884579
0.0925293153139251
0.9249228214017
0.0634157481164511
0.0477256725928209
0.3824165340981669
0.0817030413937499
0.0555936154218231
0.4020070576170356
0.43220912029607
0.0382649342256351
0.1834909195044373
0.1189016445666221
0.1499434452458427
0.5615506718203431
0.017296754470275
0.1426939868249731
0.8677566177218902
0.065686421847484
0.1674580865676709
0.0601127076163915
0.0041127006083341
0.9385412393248724
0.1886751475567724
0.9051093393989011
0.0003538066329056
0.4010147260155665
0.5462433800060088
0.2388071335306442
0.6547549187892083
0.0279665521405278
0.1173730122087217
0.0867143796852742
0.0829779221503496
0.0653892569916171
0.107424905849576
0.0775993456685561
0.0346325891153994
0.0583755288971649
0.3041704408926275
0.0784521595888809
0.0387408812071957
0.0921913925474156
0.2342056268285619
0.0491683860663084
0.1527878475759651
0.2145012173948388
0.2918844351457446
0.0679835970949905
0.0087357493947834
0.2135664440308091
0.0167000300761846
0.2970674624026835
0.0121074920018319
0.9508797228629482
0.5278616535635703
0.1304796175918038
0.319920685723939
0.3906784980268694
0.0320736420958457
0.4869168764581947
0.2148739398888685
0.0931282838797046
0.1108924491955963
0.4519810522940065
0.4664701243300411
0.5440415176725694
0.9915599547870972
0.3176262658473088
0.0748753889033783
0.0091512548892342
0.0548969258339638
0.0743029217299892
0.0854019705402591
0.5946704963990908
0.0728387923787039
0.1452187051234192
0.110142012147173
0.2215668751640341
0.2155963939625179
0.1901492053018406
0.5534640187271057
0.1747990223136375
0.0436406325321059
0.2787386246394284
0.0287988801644358
0.1999392511620154
0.3554286957066461
0.3072374537876912
0.0797918302106817
0.0544110567288246
0.0549583788200767
0.0257494473056419
0.4223523793261151
0.0547107344585853
0.2525362769588518
0.5301755874607543
0.2722645356968964
0.011461821034668
0.2119826723917911
0.7909786108959818
0.0251942142712897
0.5819214356878527
0.811018050753835
0.7373597562927967
0.1800148089517406
0.1084607141964401
0.6550406626201825
0.5555201624489865
0.5529364901134071
0.0326429091432497
0.0628455826650283
0.1206883311034401
0.0753245452801521
0.1482982052450293
0.0288576108507354
0.4851236248071739
0.0078409208076862
0.5558066567089517
0.0672816909901699
0.1571566567603922
0.0514636039367981
0.601158482812711
0.0690115336170718
0.8381042961369328
0.1426930836608553
0.9848159597627786
0.1003386362981253
0.1380097939399607
0.1801299421141509
0.1447783997318458
0.3273517339344877
0.6142566143478628
0.1106853006197737
0.0368024551133855
0.0477307418396928
0.1807690977925472
0.0065305987868831
0.2010092292016118
0.952712089884422
0.365669591878543
0.1907464238110983
0.0652460340172241
0.1689583525879785
0.1755663912150269
0.3608954837971938
0.2765362958668487
0.6528821972162748
0.3648997092005044
0.0985287538722359
0.0550393442675729
0.0530419937574004
0.8638860365218218
0.9265905759193072
0.285723680466303
0.1633714227900116
0.0892410202254372
0.7912576419687453
0.9186974877195428
0.1818517916410216
0.322953840407538
0.694125994474443
0.0224190649337055
0.0207242981722194
0.049678620409472
0.6744183338344322
0.0496096807677102
0.3113158878491597
0.1067198040215963
0.0267664421478419
0.1346310183430619
0.7284415265760709
0.1769284636856353
0.1720832811864025
0.0159129408368707
0.0431430114203421
0.3378621730273917
0.2952275981605874
0.5050788671071877
0.1460421155537538
0.3375415841756649
0.018602986040767
0.158118927523371
0.022257492132983
0.0052643327624728
0.3017666943865062
0.3778392758497028
0.0811932683901734
0.1888703079637808
0.7836218209982859
0.0660688077728965
0.4145356632360929
0.1094282261256271
0.4512002976546787
0.3938518089705745
0.6269552895690448
0.2224733248004645
0.6067130022265746
0.3969854176754132
0.0070488959212682
0.1760151150131161
0.654856264688871
0.2440179948120611
0.1160994869624707
0.0323677999915297
0.013993491415667
0.0157564613800709
0.1144632110783741
0.4713144375601006
0.1233976083555361
0.0157199712200725
0.1719615289008952
0.0929183702778002
0.2470361076498042
0.3101287832116055
0.0721286012393478
0.4159408908253592
0.4143231056699415
0.3218085685747012
0.0849003557896888
0.2106288969889198
0.6818954356201803
0.3497184011740503
0.1037997779373876
0.0315622845676263
0.6010267638746422
0.4621066593723581
0.1152121821262586
0.3741783228766074
0.1218196379199315
0.1177757381164059
0.3468160265447149
0.0160011285053505
0.0746207275521551
0.9749610431965784
0.0840424422027719
0.084359763660785
0.4571139291181586
0.0936608630071926
0.3753876340568351
0.1369728961930115
0.346621787046497
0.1104314923548853
0.0454681028914104
0.072599607515786
0.3032827250704797
0.0495626776019394
0.3554270757707676
0.43368189982881
0.0133053654315368
0.0880813911967701
0.3873930946548446
0.0097772672571163
0.0205587828473134
0.2470717918235496
0.6603935192157068
0.5342109243083396
0.2678243119421597
0.1493156879210364
0.3051427490312422
0.8179720616165964
0.271225461481302
0.2352194071415326
0.3026555488834407
0.4527113459372359
0.2273819553389304
0.3946623434880908
0.1007453329840534
0.2682259614358382
0.2141334502753019
0.1919380018878452
0.2272698397566903
0.4062008591449403
0.1800022321948038
0.1825278667511453
0.1849780716398652
0.048104331123885
0.0621126302772457
0.1760620741331975
0.7176610421971631
0.0098698452601086
0.0918976256509268
0.3177112112086767
0.1586323091631484
0.1194459201628166
0.1376209448221841
0.1339246002487395
0.0097635935137896
0.5488762976598185
0.1853231694897432
0.0962540419339339
0.0644183938518595
0.081293411537801
0.3206367466232846
0.1114810506336101
0.2994074538708208
0.1038496594041513
0.0852056862655956
0.0816552570220849
0.7291959918385064
0.0308054162093522
0.0799294735538658
0.025297425454434
0.2354069362627783
0.4099615344041152
0.0818651206912226
0.4885590607070467
0.2903507211245479
0.0238155265542069
0.0523268356797367
0.0200053624556806
0.2833773925420428
0.127194110046185
0.1587825776660526
0.2733897160678823
0.3770187822950164
0.2600413535747929
0.0016478937307567
0.0062851307719655
0.1018295861737829
0.042130545555744
0.5444478368278088
0.2798084288815364
0.2928603827786594
0.0767501630519224
0.4800654101361513
0.0821189003143894
0.0655404758993899
0.5950691597331361
0.367246359379707
0.01031432831958
0.4879562525741758
0.3083696846102584
0.0664344421189348
0.2765222347076472
0.2925804186250682
0.7094985941985561
0.4178810838545506
0.1127379022073754
0.382588662316064
0.1755227591064398
0.0267756396327461
0.0566280174158594
0.0253832876375187
0.1510468185546498
0.0405377000004226
0.1965845422917785
0.1508813768975347
0.0303829710771611
0.3187656679402097
0.4347457424459871
0.2772629667025256
0.1781359288740971
0.0313017422436528
0.3569228013122644
0.1990455399124071
0.3270596245564547
0.3078901683758887
0.0490610610193136
0.8370169013537112
0.2777418036767046
0.1588480014686629
0.1976213698987294
0.1818671213564488
0.1796650720314501
0.2977583049360444
0.1974951655831162
0.0779027164711918
0.5174501096391341
0.281077165177624
0.0823880105047273
0.6069555206675621
0.8846310103243038
0.3975813231679608
0.9283960436980858
0.43433296923779
0.1359190223363188
0.0904771557442655
0.4164720461112713
0.4893735526411403
0.0226781808036177
0.1344882713372719
0.0418647774134403
0.1540776197007043
0.6418334315248359
0.0275265426398097
0.1158051587667474
0.1734400482073144
0.0358542851969649
0.9984837638329658
0.2552892344821237
0.313494201829242
0.3002280973876031
0.1608366061500029
0.0205201735650589
0.0419040234697266
0.5082723206221407
0.1768481066284785
0.1658522806605973
0.9557621518625224
0.4219554385572801
0.1639225605497821
0.349675437032486
0.2416843214109674
0.260853389891284
0.3770978927237241
0.8167983726695333
0.9046052255530734
0.0235408346636591
0.3337964277910733
0.5712123196467314
0.2740998297882597
0.2192592432288639
0.0522675318138765
0.7836260467208477
0.0451983943378018
0.4775259747896293
0.448597859797413
0.6040930196381366
0.3851226023018958
0.0346375845378744
0.6568580626846904
0.9458310617377896
0.2708805604271824
0.0891388004184508
0.5479173005958972
0.3129702857628736
0.0014393617367768
0.279462591725655
0.1189467211700849
0.0693468082252546
0.9202485023112624
0.3768678334559543
0.5457694366381032
0.5019526275199804
0.1550513856504714
0.0452528015812134
0.7897182256123956
0.8299807190535612
0.007934660677429
0.2334208975947245
0.1896755854554664
0.1153568799273657
0.1239579712836743
0.0979249961591807
0.5265492863994758
0.0745188563554142
0.977196724467218
0.6533883037710126
0.6946663598378001
0.3452293283630617
0.0303166166969575
0.3614677869601119
0.3250167745192472
0.9604469850925968
0.0788054280108585
0.0445845041982926
0.0926788798146798
0.9877958333122526
0.1705280506488813
0.779277758003521
0.0919931458476769
0.3209098771168474
0.0199052241081331
0.0390367048325158
0.0623690327469451
0.0047282367558863
0.043993177445913
0.009354529150976
0.0815887632738664
0.1455591623558632
0.0504455923420043
0.1604149152780326
0.1219968391793849
0.1687819328648609
0.1214265260307407
0.1536007278821659
0.2162481384961491
0.4977642069893241
0.0098082681741973
0.0096109162802293
0.0663535700747565
0.0555773885142337
0.0684444382435041
0.286017195793034
0.3637992989043848
0.1894665446163684
0.4512992111773385
0.3135836001446394
0.772225994965278
0.0179579175525668
0.1605380385303406
0.0557341760236882
0.1226626739331771
0.0144156549754603
0.1814696856496452
0.4203677886935815
0.0410601853381888
0.0100252809246328
0.3134872880225698
0.256895263615948
0.1106784583937581
0.0060358286191067
0.8127661984940563
0.3037858019310087
0.0419696739481076
0.4137647217233258
0.0440505211212886
0.0608597717629637
0.3299698155046336
0.3508572837340691
0.0484771618982996
0.4812069579278242
0.4092876869002129
0.210879413806433
0.0826830205176013
0.1894798723471795
0.1373774918248198
0.3066731637907084
0.942617245451742
0.1171650582183694
0.4000600484811995
0.9183456097035594
0.13981324368283
0.0330745762218883
0.1062999738940982
0.3396845359092511
0.3157554586152983
0.0115890024778815
0.411107949547815
0.6001749055595914
0.0252584837799418
0.0209289452994247
0.2025478984489964
0.301378698903719
0.231699869105603
0.4653394270673963
0.0165399486940071
0.6478641538051808
0.1416119886402927
0.2051404640892387
0.0354634882187972
0.8257039249148789
0.0615357483791174
0.0286356649243711
0.1333529349876153
0.1398205018017297
0.0694375402093343
0.4091618536572034
0.703769707035667
0.1042415946310572
0.6889678751364703
0.1136442751702922
0.0535845196879626
0.303552920411353
0.1658168067515181
0.250480937490455
0.5754434063400868
0.9146889729624476
0.2280217682936184
0.0905512396489226
0.2459236434646969
0.3280658287180286
0.1942389278043836
0.1707894896291584
0.350859432042947
0.0857527127323621
0.3939202434022366
0.093641783207976
0.2485858085131374
0.0125030263976642
0.5753717617957198
0.0262928535022019
0.2953576885061336
0.5276662557952587
0.0084011498941495
0.3813552448743991
0.039765188521052
0.0448758455857137
0.1507788036361584
0.2636911313539769
0.1217082636103854
0.1550236855687194
0.2919025421120227
0.3457324916799483
0.2352573746995761
0.1517622089194928
0.0732718189596006
0.2395762123555486
0.0114963294019357
0.4326835547928584
0.0045365179081706
0.5640004390210515
0.1169840103500728
0.5245176811685268
0.0949294307524154
0.730124264575851
0.3028173740624844
0.0633927472675229
0.0390243254088217
0.6848469826783836
0.5323662345606067
0.0788893922306151
0.2019169044566845
0.4227449967146032
0.0971911254933616
0.5540468204464528
0.0784849528876625
0.097470740212339
0.5400772480389129
0.0589367888444522
0.0195957155086826
0.1158772380375401
0.1041872986099024
0.96086933101662
0.0445717519484716
0.0343878871632946
0.1579621433870351
0.1823111837825942
0.1034737733000918
0.1306637775749375
0.0469480883295903
0.086171070657579
0.5699421096150301
0.2845248148042885
0.961549182593242
0.1205758493708315
0.1553276433579707
0.0526559786437363
0.3227292483930896
0.1652153869097161
0.0696626485505297
0.1024671378960501
0.3277800875359918
0.0218425770970251
0.0434224989296219
0.1366224907459958
0.1062491488506959
0.5869393568920263
0.6370941903642965
0.2618214113913387
0.0813338008107814
0.9290894947281064
0.1045872958460509
0.4021625078034244
0.3349725710513795
0.2162548826062529
0.2752795137991243
0.1292854402594857
0.2003336809513768
0.742456476912086
0.8064238405745817
0.1284839758252694
0.1768124230274142
0.0882626364061823
0.1619125602547196
0.6731315051827197
0.5211138863160957
0.9565022688963164
0.0836970021531696
0.5896397523346252
0.1556233201349797
0.1094302180961493
0.412127654955068
0.9391387455394572
0.4079280944183631
0.0284123084882983
0.3589790840428024
0.3103977313464188
0.9446445981098032
0.0887363656574492
0.1316101170569515
0.1138589648206701
0.1096728948029198
0.7757145724641531
0.0583894721728563
0.1306562281134477
0.0981097270991281
0.1418005006303144
0.2883397325572959
0.09416934610675
0.0168000363561367
0.5971390735001195
0.080369591644204
0.5283608675551006
0.2359561230386118
0.8091636494961075
0.1630592575325591
0.4027860819138607
0.0931748944871464
0.0728595077457144
0.1683144894165789
0.0305679422302307
0.1421947825669075
0.4174205172976815
0.0720189181284209
0.3031927427034445
0.4188877611869359
0.680905694240097
0.0476975605795326
0.0431083483166509
0.0440395900651013
0.0019843238294617
0.1141964497320447
0.1025873869647818
0.2604133162859649
0.2176213556814822
0.4166917949026205
0.1237905616802387
0.0437871976523953
0.2290776838147936
0.0955455301713861
0.60102330876748
0.9360586434515848
0.3657264993449461
0.5736494596504196
0.1157265000025481
0.0342699210670176
0.9802649991306004
0.1703830810211204
0.0092496046065938
0.5617156652409337
0.2711213201018383
0.0187005529691076
0.0214981748166638
0.4153716280456764
0.01640409373099
0.4022045839834242
0.0610623792824835
0.275877510651247
0.5384895464204353
0.3658287666712784
0.0078890336961599
0.2801645798432647
0.0224020882572407
0.1973441647885428
0.5576487463459315
0.0312021120270753
0.1063042029160545
0.9412952596131876
0.2475637306761292
0.6772069255030887
0.0451765561596796
0.1669022537350137
0.1881576650903355
0.6475489650456043
0.0350512822601355
0.0706387912001389
0.5183880941166533
0.0419028649654684
0.2781725651511583
0.3561934697844088
0.1269582210377749
0.2594394548281393
0.0437489745543936
0.2153737678883621
0.6768903208803949
0.2322342538766689
0.4581525051520775
0.2362396323046655
0.5204022520086109
0.0196262289486601
0.2002413030010256
0.0302410595309153
0.4676180353664804
0.2390651799876687
0.1410505312043274
0.3232564173317493
0.031780974815222
0.096206529181806
0.0393955637184151
0.0055601147527849
0.1197630095363063
0.7866454854191797
0.3181503887406604
0.5046776787881521
0.0383610103861871
0.628227213992296
0.1603190905746561
0.2013652717575839
0.3199032430051142
0.1086995765937774
0.2485402870447005
0.0598430920296425
0.0422828975134491
0.2035143431887003
0.1475971692137516
0.8060176966440135
0.2519888260883107
0.1113615814100507
0.9255671923811286
0.0559772505519338
0.4071898833912926
0.1831465493431458
0.9376575167785002
0.0295820308505592
0.0395364477784431
0.7441324677129543
0.0720270345314208
0.9913201103256792
0.3132128480735162
0.4469781824065396
0.033862718136973
0.3286643598963276
0.6333325463936826
0.1087577415622447
0.2708689066992873
0.0147529155929777
0.0221950058619787
0.3439559492995491
0.1049330071643259
0.0001862558129975
0.1642672286235628
0.4364410915188136
0.2094992167701147
0.6294110717108786
0.0128239500660819
0.2963866333335533
0.1068615137901727
0.2893975380055727
0.1857187430534108
0.215148156391486
0.0809530187887151
0.4539604060301113
0.0659628521988613
0.0056916672044472
0.069422931174889
0.1734099491396754
0.9891887360078496
0.3165919961352794
0.1596753051338562
0.1751355565049739
0.6160118213707018
0.0951973717072449
0.0829520968721071
0.9017689283135296
0.1122547064520857
0.2777790663424661
0.1611625794695263
0.0485905288399554
0.4742341226216274
0.0446509027864821
0.2049473014830383
0.158599896549099
0.3718590576372508
0.0089269022922447
0.9425589456701564
0.4850828860490317
0.2030752428665791
0.1858347549745715
0.0179394246508578
0.1970585116529503
0.2240794174266844
0.1782908877504886
0.4903664062521237
0.147221246567445
0.0771211281018488
0.0004986889292105
0.062822729280117
0.0352819581032215
0.0045347335044422
0.049158985018684
0.3214865084379431
0.0510028033785616
0.3397547375838967
0.0931003535211032
0.198221759900878
0.0024672865826321
0.2790044125261377
0.7567533366769693
0.7541702535961888
0.3753872806793257
0.5206540479058178
0.288449136488263
0.1416145149265346
0.076551872480083
0.0653866799845364
0.4299665710025968
0.6730358936323843
0.0693473685501361
0.0353681179618292
0.2508320279626788
0.2468526997697747
0.0888859991462489
0.1576044235636907
0.2632657981393638
0.6802460212314767
0.5357851674277129
0.3546126333002318
0.2076622394306843
0.751618862285293
0.5603924097138219
0.3902277526502004
0.0337765531849163
0.1572893254069696
0.1599827367694028
0.0290723144120816
0.0364011283117122
0.2955711472484654
0.5575360460634182
0.6956202345787805
0.3356834150873101
0.2578919693551816
0.4012337301100975
0.0070019255215455
0.0930005134311859
0.0966303775730273
0.1637109351238114
0.0429429324995259
0.1080374895617199
0.0589165578926269
0.4317549005142705
0.0075957787232709
0.1291879546072679
0.138230721405506
0.5293175218375038
0.0140227743892499
0.0444012756452716
0.4244865000839562
0.2553900564668376
0.0354896710263224
0.2653039448539802
0.4252659917965298
0.9232884606307816
0.0490554486138726
0.8588999097577712
0.0867170067297303
0.5737146144071485
0.1229120108218449
0.3666246429413618
0.5449936614219312
0.6946737290566639
0.3173726365495642
0.4258399929769229
0.2688769620411428
0.2261959256412611
0.0431815039459192
0.0092804076209241
0.0274669400842256
0.3835367127721305
0.5487276628336175
0.6197417044548695
0.1594417640999209
0.3503177927021293
0.0478181300809858
0.0668822539044025
0.8762132226122381
0.4400623454160229
0.2855170111520709
0.0722216042138698
0.5256022534042851
0.467060043600379
0.4103974738491551
0.8912470022452905
0.4620422553691613
0.0470454871813082
0.2740620661913049
0.1162402964457622
0.4463582104040537
0.9228048541869812
0.0246946749390162
0.116493590361019
0.3205727663149427
0.8434371924873233
0.2957988097964891
0.1593132200238992
0.0970324909982173
0.1293250145399801
0.2580054694810629
0.4628955481800294
0.3900903507395316
0.9573540073549084
0.7805321218323645
0.0599428963219647
0.0724717377241934
0.1751448877512118
0.4051228824376761
0.2637054442750999
0.2007193196125804
0.0166038076351135
0.1274408567003267
0.1091778466844928
0.1781098245200493
0.1315206406555223
0.0270724525793067
0.2667755692270989
0.0731257468149782
0.1071242561120751
0.0407366913444265
0.2049273150544099
0.5134668017214594
0.3544583998839849
0.2136947964296134
0.4945071156983072
0.0200073849548749
0.1468414212843663
0.8040159973099498
0.3505265396548276
0.1214793730741497
0.4292529767101718
0.1444933710223497
0.0651522112797971
0.3162350547262793
0.0414584918892872
0.1153442205581652
0.2041952383848831
0.6314852582257798
0.3658413193169774
0.0469918086890435
0.1708872212511008
0.048559531132801
0.0727985400699833
0.0897436780884276
0.0235901087354184
0.5271879217304879
0.1613278311039199
0.01972416675852
0.0330874143083907
0.2754102583398178
0.1761289900383403
0.5347364737219624
0.2999707842522051
0.0984753229938473
0.1694257091889777
0.0145943849677577
0.1225848507234538
0.1750885079992004
0.1301797600251637
0.5697433880566639
0.4265024852652478
0.0343804864092575
0.4523068221328228
0.0326200802838947
0.1453388226142106
0.2247854848425984
0.2177713365210698
0.2091450813774836
0.9864822434169432
0.2036051717559507
0.5453520564143879
0.004216762956971
0.3751025966583247
0.1613187517811744
0.1049714899789
0.5445196841548593
0.1228068489329429
0.3343816284397257
0.2094612898018562
0.6722707958727034
0.2967285660952511
0.0194124295091984
0.3046212668832396
0.0061118216670369
0.9164631487332972
0.0733078988236927
0.5236184720037924
0.0134575928878889
0.4581504336973052
0.0534072606944584
0.0093830934961897
0.1193420313624322
0.9251482338383537
0.0756758521362608
0.2564253233360011
0.8936161485244544
0.0151984093718166
0.4851250799328989
0.2939827544759399
0.2572970279949785
0.4067788593675359
0.2764645203448077
0.1548169213458266
0.1695853906430837
0.223596488273574
0.0740983626553528
0.1545372763954976
0.1386336524831617
0.3868912207094039
0.4133079494635134
0.99098531821293
0.1358929383693984
0.1883438152981739
0.1546081571323828
0.2275451814985555
0.1144277348117444
0.0030032771362823
0.1845029930286558
0.1454559800208803
0.2203456263281148
0.648760793930994
0.1720849288374293
0.1050564068243246
0.3139689997099193
0.7306824019703246
0.112374995417474
0.2508880253743063
0.7901282668717349
0.1431209162246132
0.609120857471633
0.5514311697208281
0.2546794844136881
0.1778338762559672
0.1558525613120544
0.1339702641983608
0.1992990477292353
0.0460588874970668
0.1452691293416367
0.8021657488844358
0.5188994497713105
0.0333518874262632
0.0651978971185754
0.1984410275766235
0.9369506189400334
0.1748953815521775
0.2009873853627825
0.0897387750282042
0.4142649716825202
0.0037435028331128
0.1299592572269045
0.1496913901855966
0.3414862176981443
0.1154471371918043
0.0324224349725378
0.0781783798748713
0.1606633873473406
0.9562211308311752
0.119714823202213
0.2701775947015792
0.2364070609122557
0.0736050436208009
0.0908835193346306
0.6025278584356828
0.8019088823669112
0.937554067934214
0.1386218021495517
0.1787483909493596
0.2100350327993706
0.3380236301250625
0.0155188056417089
0.3516435377510828
0.028589933516676
0.3674586899866405
0.001545133622801
0.1185272007978867
0.1984171135844614
0.1809345937979541
0.5015650365705518
0.5254924010639993
0.2814450696795438
0.1344927822517912
0.2611724691758802
0.1690586003698808
0.1081871613545079
0.314027834158746
0.7451780327961494
0.1301249044260294
0.0090852022140706
0.2065533166372044
0.334017657324417
0.2768445536484327
0.0189528366152555
0.1061733491892866
0.9844123602151088
0.0771853447537222
0.0780045414511918
0.2802723137565044
0.0449241907260295
0.959625185936205
0.1173147420343926
0.0219704300998925
0.1508246865735915
0.9926954178296116
0.2783734190057654
0.6341236885479995
0.1983620805271059
0.1065448304773799
0.1244877309886265
0.0463225732407744
0.1566089667448615
0.1632756710330045
0.3991317669810458
0.1551584603117502
0.7026271369256606
0.2573478714944348
0.0382405372654753
0.0565872617021916
0.0131737547253559
0.1533012610358876
0.1685413426928658
0.0290045901585463
0.2018077464640786
0.2125437432886313
0.3857782707644283
0.1945062581873315
0.0246948219211917
0.4694663746568337
0.45831883406614
0.0614091608973099
0.2963485019008716
0.0252349410534042
0.3620936694202764
0.0636415251262384
0.0563937746297438
0.0012678217259209
0.1480552159720656
0.4336911252896616
0.0799487178476444
0.1497351348216783
0.1004086927081333
0.06965977933657
0.0872267311402609
0.0300619408415933
0.1590301000282778
0.023171965689113
0.0579292474940023
0.0668915948061711
0.0071422405755672
0.317973911039606
0.8561234085129071
0.077843109017549
0.1102344956300371
0.3338921074035755
0.0574881537628149
0.0734354922664778
0.4553997328881524
0.2446053290677537
0.1194609513797206
0.9362659843294948
0.0262665076251279
0.5914781020073413
0.2936027500453129
0.0147520112170653
0.0256392326476714
0.3376188223437947
0.5935021435382855
0.851002442705415
0.0774570408118385
0.1207489901990964
0.9472750611306606
0.5229090628861542
0.1184581891718359
0.177106064244062
0.1220325373048669
0.6767222405215884
0.2463488355492031
0.0085310365047124
0.0718896651759096
0.8286911734086064
0.5943644322326017
0.0219392842615107
0.5438008227338073
0.0370002558862512
0.4195508791857578
0.1338986408713441
0.2570713082209313
0.7654398698605223
0.1800911255207793
0.5425108637703185
0.0455356419933715
0.1818533968049456
0.1493275585549941
0.0864764820432512
0.4063205300658876
0.4244601612705178
0.0124240915407577
0.5320231175944009
0.0159340660555675
0.958162859731886
0.2892266897846718
0.1846175715579573
3.3459311719134574e-05
0.4524695243263246
0.3552009328527905
0.0602591813714585
0.0490527384524411
0.1412789103802941
0.3343632424463827
0.2344253986531989
0.1754566004470755
0.6741844167145546
0.1201267507960368
0.1383344255306047
0.6571273158718526
0.121375698521757
0.1344576285329037
0.2974321758167322
0.6045501234000406
0.3507580821844477
0.2705694507648842
0.2393285483333093
0.1000066449773584
0.2078382851698363
0.7226272262757811
0.0745911816297324
0.158630596841945
0.5956046461780502
0.0231299953388583
0.999649639174401
0.0849404614613138
0.0591038950144501
0.0893247097652625
0.2682005577589244
0.1902355089333935
0.3514484415159551
0.0715428451137182
0.0115785776650189
0.1026092503004995
0.3151133440746533
0.9764073138816268
0.1957822688134569
0.3231343018924741
0.4635955024025496
0.6076949011125078
0.7293085980851991
0.0837761697450019
0.4161130631681941
0.6571818904607096
0.0474103153351585
0.227586140576965
0.3270369114481544
0.2871496175057228
0.7727272475022432
0.3862626455661347
0.5745238923186982
0.5231258995917668
0.3040988519846195
0.0734005274190737
0.0468043870993242
0.688644869713405
0.0710661937744045
0.3284083500996941
0.1886231527110698
0.2619075668286676
0.4066085574609141
0.0142412262836609
0.2601903760108875
0.0543873907081438
0.1431040237952908
0.3837156916301683
0.1302347650258865
0.6343256191530179
0.2149133079090329
0.2612543152308033
0.52991160011557
0.2621412808614257
0.0805232630145301
0.0184886508760104
0.6375619753948957
0.1142351765666279
0.0111497508755559
0.0559321070145459
0.1483934578685484
0.8069200484183708
0.1235946607436521
0.1715331533175697
0.1161040398163675
0.655595018476441
0.3382938544879522
0.1012698506939042
0.2748696868702398
0.12986691185757
0.1608348571634116
0.0034883296280464
0.6031962591643257
0.1163729040164167
0.634977379352598
0.1019239718856503
0.0211982544839742
0.3186265129070305
0.5383695380844695
0.0210741050222199
0.4461784308043187
0.3383326110426154
0.0061422960692468
0.0618959246278573
0.4941176525006541
0.2892107113820006
0.0988644356034125
0.3439819044347928
0.1577907755707072
0.2178492894766324
0.2595155685874717
0.3363683076769002
0.1486982169954246
0.2855775327493712
0.12854122056644
0.5189101127358379
0.0797606631190701
0.0423817384248616
0.3228938691972023
0.0798284207653994
0.0707585762444621
0.0235776667184397
0.1897534252133344
0.0508173425215917
0.0341550123485725
0.2274843828444344
0.8143116753318955
0.1905277631609204
0.2740190314831037
0.0565548257319206
0.4784903394653144
0.7309994038382644
0.5477438771446489
0.0479422914300723
0.1774413345917108
0.0190734639939663
0.0717736541652825
0.1003807387830189
0.5113808799727855
0.3326213417965443
0.2654729333583713
0.4294197570802233
0.0208986211552989
0.1189961901102099
0.1342430546122458
0.3718514686602757
0.1051441948563041
0.8985571523469702
0.016334558461345
0.0835452877032855
0.0271840738422658
0.5237004762643326
0.1760035048638603
0.5298254990405435
0.1520118874226246
0.3810848822243593
0.3573436296743511
0.0865322519138767
0.0827235099767415
0.0953541273099064
0.3874873212512857
0.1277916145938064
0.0054161206732662
0.2229028679045199
0.2471346742881034
0.8468573781592111
0.18176465923069
0.3440931091682659
0.0863511197752394
0.1574613450943449
0.3500520711354929
0.2326043115342324
0.1126028691746362
0.2055462395602145
0.1835034018140343
0.1136123475139029
0.1380264994538284
0.3896846635831021
0.2422429124989984
0.9006329510329318
0.9393394109057748
0.7613751117168258
0.2962936580814686
0.7495094146629661
0.0093274266473962
0.121279293571549
0.1704812087479268
0.413360070583289
0.0765760464304
0.5394345030055004
0.3394073809555681
0.0865234953106241
0.4627427356535514
0.2756812593665983
0.3556800214975923
0.1397434679449127
0.2992576979315835
0.0873205056513547
0.0113805180339014
0.0969009963112117
0.2092571250272762
0.9823933549398828
0.7796007189343828
0.8819562588297888
0.604417785297824
0.9677125009039048
0.141830300909613
0.0155021121199345
0.1920116122813003
0.2857810762653676
0.3170376853486591
0.309797459383615
0.1924119656237839
0.4471278319998625
0.0240294359314927
0.1032930555743694
0.5247133652187446
0.9001134112990961
0.0688798072568541
0.4824184371092417
0.2244551591738009
0.1923238742925101
0.0227780687233713
0.0076965388528898
0.0531468310347651
0.1395844794234972
0.055748895393475
0.1176679726323014
0.1454041375444045
0.6309676423118628
0.2986443026388344
0.0728988361027411
0.4587577586643694
0.3359794463161778
0.0647415698831293
0.5869233556134131
0.0412605315022706
0.090831141055206
0.0029543555116887
0.2384389848175678
0.9242404690434776
0.0205592736028587
0.5071562615335724
0.2999684992942453
0.3248421264238851
0.1949778761464388
0.0542941138260525
0.1644171302965483
0.5153217231913434
0.3591290513361486
0.3998331350571411
0.0163360064300029
0.8541860203319114
0.0567942074933128
0.0301653772403257
0.7571089504460772
0.0839239618911557
0.2590385604279535
0.2963200666620986
0.0794053744719698
0.2328488552456638
0.4862167868068464
0.10541227151489
0.438213453147701
0.4697445806742168
0.3414204838014833
0.0524409148026465
0.0883988182085508
0.0411068136015047
0.9053939215649396
0.0582903351200337
0.1078694055103097
0.021167928514582
0.8751494422758787
0.1409928101390973
0.0382645002399345
0.123368570486184
0.0105451873290388
0.2261563206316848
0.4217937789983911
0.0001229682230124
0.1868679778600796
0.4890486360784842
0.3456139821186836
0.1737756741069671
0.2122794372573435
0.1109055200559031
0.1297960559433152
0.5643246249045955
0.2442277997898217
0.8592033778303794
0.4094782374861055
0.6551016426503098
0.3394659569241043
0.3140712994917451
0.0969245493634033
0.356587156923317
0.2646684918590981
0.3705328784593337
0.3024836258276723
0.2374537287841151
0.0320628269439713
0.0083017719950469
0.2190178148553812
0.1419659107703857
0.0285617365275918
0.2615519128431791
0.4582775705409928
0.0929035575813093
0.3525923941745275
0.1620221128682419
0.1951456864939811
0.4148620925968589
0.2175051696497431
0.1921023124160343
0.0457404192838073
0.198838226881176
0.0933944307267871
0.0747129956508267
0.035071333347688
0.9890170909204892
0.7820120359683987
0.1005724245915553
0.063635793903886
0.3735604906598471
0.1676617887698992
0.0506326021561225
0.9190583926849508
0.2391437692112004
0.2060447435037024
0.2437400838691475
0.3350080141645202
0.0165427324102037
0.093577806242897
0.2524851256405814
0.509386909706682
0.1557063723123456
0.4622760056435712
0.5537801556341952
0.3649142136339088
0.0783986731597586
0.7152203840733212
0.8362304699031873
0.4262236881153797
0.0937724202677098
0.1729972546787039
0.7350494827233173
0.7907825895004621
0.4764479123122119
0.2127059915553902
0.165585551195352
0.4526175896056926
0.0218720003725952
0.0029962801877449
0.5358353445070814
0.1393463886790719
0.177128052780712
0.0869130366629126
0.3204545563048301
0.30321203285448
0.4434247171964524
0.629416213292378
0.2282389997865218
0.2080859121439885
0.0847652167042106
0.02512580762604
0.2676206583675634
0.5005230035201684
0.0661955152851542
0.0794204591184795
0.172120885758742
0.466387978610856
0.0165110675111669
0.0912948925988658
0.510014784679896
0.1333834045258801
0.9592033152845032
0.0932407282026311
0.1859288593199292
0.7617984956546696
0.2478190341189292
0.7999678072004505
0.3597198605860303
0.929268538468016
0.1981017701990001
0.0275265812847685
0.1636986525883748
0.1171028820163984
0.1005858537926347
0.4070820681679305
0.1599962048161951
0.3143102228703511
0.0275147079811733
0.1921340683351185
0.0138339983857334
0.3745226289153977
0.6828552969243384
0.2108925288095417
0.0333175449608325
0.2362148514385526
0.344015736116061
0.1882495919166724
0.4307563676466761
0.3808369729118808
0.2874346721239595
0.6293666860823828
0.8714775523941907
0.672762858984569
0.991842399042698
0.1862819563538089
0.1646986441445277
0.255643937914295
0.4353264188587414
0.0536374721324342
0.0702456798776354
0.582493816908612
0.2712619233255174
0.549264728035
0.5434702585383876
0.3007682838688586
0.1368115176010692
0.2869720835910493
0.0970613911073064
0.3478527593521281
0.0682127149374838
0.6689279101608463
0.1991099962196647
0.1659466248655131
0.1046607383025738
0.1708145612869058
0.5396534493492641
0.7232088659084823
0.0244868723774939
0.4619029367671978
0.146764970516606
0.3011948040235823
0.0512049181185155
0.0276369592077094
0.00653349757961
0.0756044269133037
0.5296279024337708
0.3565840288223714
0.2353081286355208
0.2877453123852672
0.4597918503608562
0.5742661141485238
0.2214852658467238
0.170303113610578
0.3893675695705249
0.5111699244423626
0.5139564450086387
0.327801994941344
0.2309397999983231
0.1244129343580468
0.0186130961248448
0.9278319476050096
0.294611654260831
0.2219643100601115
0.1064411399748809
0.3099372882767665
0.1795695690578795
0.6815149124085643
0.4371753908488847
0.1059717308310919
0.3805530099594077
0.0288791378417188
0.0841764024025018
0.3708053661452677
0.5790828057459743
0.3054586769648287
0.3040865383310798
0.0006591943469909
0.1302388829493651
0.4939918977102485
0.0893777345813985
0.244502145668408
0.0347842283049487
0.2924554012499879
0.0188660065196921
0.1953038476962408
0.3152153202795666
0.1101294808977221
0.0233316121491772
0.2294495939024546
0.3579142769057639
0.1315742107281522
0.1273017900158005
0.8936892878332461
0.383009658333959
0.2203738638270806
0.2532584083915189
0.2027006034447261
0.0183872497653655
0.2442424009098204
0.0748269790452304
0.1180598147682163
0.0022237225411961
0.0095772900359495
0.1712260482972202
0.2180693759444458
0.1921399611561733
0.1052055219135097
0.5695559600655362
0.175873072308434
0.2279026667065606
0.0937681944371951
0.1904827749552406
0.0331637671120354
0.1386141108333854
0.146390340112627
0.0638888777254044
0.0705846944077334
0.4532157541036418
0.1646164797448954
0.3137010752663643
0.2010252800307178
0.9988462921214456
0.9004657314173483
0.221608170535574
0.4668697553306231
0.2140612417303533
0.0152502493280656
0.0673539132702689
0.6309393256864411
0.0195576956965955
0.6006707375740887
0.0497884556660287
0.2227505024546325
0.6724690692728963
0.0646780506203682
0.1317759078338617
0.2010329990633304
0.3750354643750166
0.4418157990403596
0.013876200291701
0.912393120852124
0.1054585267741144
0.3238390441253005
0.4102805730767238
0.4709022062859784
0.0495692069918829
0.35541999020212
0.5661262717308647
0.0878685791491977
0.0776103274206908
0.7681906629641814
0.0500022322621233
0.16031343753989
0.1388168788120407
0.5809935877850375
0.0849710980033441
0.1037596279313694
0.1877220698479854
0.1341370556914386
0.1000622640506941
0.0603902962715386
0.6578513389789488
0.3343384058236417
0.1459382339377299
0.1801323949674712
0.1917067623762509
0.9556676944654838
0.1096095974206105
0.1881946685310073
0.0507071786630191
0.5684202090236554
0.1693053940902696
0.0408971001281947
0.2013874475453889
0.2479477051098461
0.1036562288045176
0.4456308746055554
0.5830340178641913
0.1476786028435416
0.1289789930513328
0.4742027467101303
0.0296802335251278
0.5020591095111097
0.0170408611131668
0.0747665161815068
0.0204644107038749
0.040387874703107
0.0111268087545659
0.1195649101093682
0.3075099034174961
0.1121825081134155
0.0916007022573578
0.5169865322227467
0.0191542317578941
0.0159099506265608
0.6673868629435913
0.1025854353312948
0.009011538510307
0.8352522796897882
0.4695624727284851
0.0998568225369869
0.5156864047619167
0.2881208088568212
0.040563868731913
0.7008693338927999
0.905996619402346
0.5457634184891245
0.2257131943500291
0.0360421748905979
0.7739306432727902
0.6589910858753304
0.0250060271041981
0.9447852790886616
0.4204826732984926
0.1886047353530524
0.5613714573482448
0.2878539867411808
0.3541804520832323
0.3201898369180778
0.1463088388538876
0.4083903285690306
0.2107294776513869
0.0052136988610042
0.528075524753086
0.0495073230694163
0.0969186766737123
0.2884074200170674
0.4030634603534721
0.0667509251331923
0.2292632907138817
0.0867771900263653
0.0922904270774813
0.1988586044218459
0.4279311132885052
0.3885231189066687
0.1025865104907793
0.8945736933782267
0.36680265160333
0.0218314808270323
0.9970606411774536
0.5066443799679811
0.5643860104807344
0.4052684717140051
0.3269110795568636
0.1272657541954986
0.3036227773473225
0.6543125525421912
0.3053642203442722
0.0269423893312037
0.1316996801122957
0.2698575415848249
0.0526269192183387
0.3206669677337553
0.2591653589696274
0.0780481475239456
0.6017890019924582
0.1789594562301115
0.022659253005025
0.4259422958261456
0.3878461799314432
0.209789294800092
0.6412108603349016
0.1668667510378453
0.1680282474508042
0.1362840983013232
0.208135331984977
0.2960455869234398
0.0766425162892947
0.1962735309744046
0.3648737827350068
0.5220745997891554
0.1940683180633381
0.0629481656650928
0.0687670000433879
0.6134593933179288
0.0621731257878475
0.1656610599517068
0.7369054647167078
0.2515962924389923
0.0271663319656099
0.8810597591600261
0.610720913189399
0.0554504950829117
0.9766021437669224
0.269827991502804
0.2769587843978419
0.4852687508156525
0.4242646865199337
0.0312854008250646
0.377369726789932
0.3574024544963627
0.6721211205033643
0.0783180271795005
0.1919643096271062
0.2720513550463066
0.0709142116670181
0.8030346070189917
0.3836372985996853
0.5411842594643836
0.0457257612959264
0.4475687129933576
0.0819903035957827
0.3405660163271111
0.2766403461788481
0.2072141989901138
0.0219517785382331
0.0970304151331753
0.3595598411636746
0.1019092861874381
0.1424771749360239
0.0777745967233763
0.1923390977754357
0.6146372406182257
0.7116049365372715
0.2243604645520953
0.1180321526544007
0.15812148410483
0.4783498718577068
0.5680064333932505
0.1084547824348729
0.5235592728611792
0.989388160821112
0.2667623245285733
0.6734266434905797
0.1344606410754671
0.1701049326045723
0.0465799695147042
0.6444632279463459
0.5997614800360153
0.0646553093166178
0.732736004759496
0.1575145375150987
0.1552430423177049
0.1587540644292047
0.3737628593470044
0.0640333711847786
0.3727425989488746
0.0843633421470343
0.3575845811826798
0.1849541760216638
0.3198606263504592
0.088961782367616
0.188572425126681
0.9724994252915554
0.0158997408552377
0.42050284941995
0.0232824913136258
0.1790166719092591
0.0523456162084037
0.46178264212173
0.1450826635282507
0.1493734857481648
0.0649464006561171
0.7222732148395661
0.2700515026729927
0.6576208659694067
0.7423414840683321
0.1549537585912994
0.2329475813643653
0.4356573251439909
0.3047686147087238
0.1376062021776044
0.0132985315921598
0.3330349529349411
0.1587171034189566
0.0862466573876895
0.0472462687172805
0.0983948026527844
0.4623035175952725
0.0346613653915336
0.5262641128672019
0.3292893864356197
0.0223376888440566
0.4237714614614809
0.1641005192659565
0.9820719508428888
0.9550349867166924
0.5645000919620091
0.0463583740590641
0.8752763375054674
0.0384602912683954
0.1715586390325494
0.110196308215359
0.1125719570893375
0.6721080441896407
0.2428088824303023
0.0061584424137139
0.0653156439216686
0.0087318604917337
0.1327877154523541
0.3732427371651751
0.5499510242639458
0.3988546919609174
0.2535634080583339
0.4869670346600329
0.0365797233943496
0.1930161836169775
0.3272149586830316
0.1600823177541238
0.5645970564633097
0.0752299910445263
0.2954039281923264
0.277439200846091
0.1729278980730247
0.7009731869145504
0.0903807630583947
0.6694735692752912
0.8643596210686696
0.6841220160926423
0.071055616433475
0.5954781278702058
0.0874082962824071
0.7568841309842753
0.2260234855746436
0.4044922857543364
0.0963693984514812
0.4637354073751814
0.7681335641857877
0.0656244691456522
0.2058525158016835
0.1257391522166059
0.9745927095388952
0.3705053315041183
0.3758865239493691
0.0050291273215191
0.5838939714823391
0.3346176848908728
0.8807062870081199
0.117293339811159
0.0793187514403475
0.0567984302912602
0.3071730616504691
0.6795475525147265
0.2558376447543896
0.2058668766181749
0.0333595266707486
0.0872743772892596
0.3087983255633916
0.0946949298124276
0.1646603633644524
0.092622516775089
0.9820514243671116
0.3046173046470258
0.3167551347726961
0.1575754710944065
0.038871892154292
0.1412171843714464
0.8688364381954139
0.0108380826027296
0.0175283403331392
0.0945680435437603
0.172206199803463
0.531605629995792
0.4110173049903672
0.156645464654605
0.2522472258011237
0.034682036976386
0.1818432972667435
0.060397391790479
0.5827972135223085
0.1884409145720124
0.3215863971802141
0.5252677769582538
0.1099731758817241
0.1091401516459582
0.3036618859050914
0.0707749129577371
0.4265200290816092
0.4477915829713467
0.7553818576481163
0.963957197758487
0.6793943368361981
0.6263967989526085
0.2041323188397431
0.4526273655565803
0.283873681314066
0.1638333169253702
0.2538872247198447
0.123229929478729
0.2022948865713392
0.1744720169725835
0.021580378504507
0.0326650823239412
0.4961238108202003
0.4515132439678651
0.5638839565857761
0.1017906289826354
0.3234652352343315
0.1833458997117874
0.4116840665763894
0.4096594867598781
0.5372824553696051
0.0118232182051634
0.2438615430901377
0.3031839919958171
0.1499977079930024
0.6183226673315726
0.883784542394256
0.0307279363830556
0.1179302240679388
0.2948399634854685
0.4586754686678452
0.0763938020455017
0.1558827133407618
0.0320352542605661
0.0582505745584567
0.4055163738223294
0.8496862445776915
0.3037812684066575
0.4600750235763974
0.0584997528838419
0.0838878569917919
0.0501831990085151
0.1609933809865242
0.1126489395597496
0.1630194474091469
0.5549371014753947
0.0010055505183412
0.900027300172762
0.665182768144168
0.022753149994476
0.0471866872605356
0.0423620959460771
0.0360857806542153
0.5236673349354094
0.9506926973669976
0.3582046935700503
0.6455762221751568
0.9806831295276448
0.0716970558632274
0.0556558689736282
0.3775861917797443
0.0958860270230967
0.1366816479547358
0.1024918984855021
0.3765616625459527
0.1546693811152794
0.203612573029053
0.0256791125534201
0.0662980704634372
0.3530418493790607
0.9778971176707428
0.3416006252710051
0.4167503952930138
0.0499577729395766
0.4214317913125643
0.1014542523828626
0.288698000502977
0.4261225223419764
0.0230815649837676
0.8692994891085919
0.0647750214160508
0.1362433520693758
0.275615010172395
0.4125388858393464
0.0029125594958441
0.0565300259131496
0.2194431350895606
0.0867558329900236
0.3260540223457209
0.0785650681920598
0.1196985304531144
0.0877801145848584
0.5567000154664266
0.1980625487527824
0.7408634845228572
0.8773749557859517
0.065063989401221
0.2744661069359172
0.3577401622541719
0.1370955828480366
0.3964311359711425
0.4706980039826752
0.4296823789240423
0.1168200935870146
0.0993120130322738
0.0239543112789831
0.1446447511091643
0.5664150127047639
0.1289226857637426
0.0044887781618458
0.109191885258817
0.241892646586501
0.0496330212122759
0.5172389274170297
0.4997954072778846
0.4487651288998263
0.2489653642699511
0.1026136430632565
0.0055953006320535
0.9593248600903622
0.915091876095227
0.1492357749507906
0.0416444198194216
0.3135510778663469
0.1535952626355733
0.045685307012107
0.1860383984942977
0.0268928245767836
0.352715993812774
0.4140990779565442
0.6236366972129489
0.0673975109200739
0.0858348784713289
0.0415871689018384
0.978041885674249
0.4827816497073291
0.0879134679206276
0.2504022029210592
0.1302793300654474
0.1481619636036252
0.4241055729341431
0.0902721058951364
0.1018199533229006
0.2290835346693026
0.2665077967254517
0.469975791347894
0.2974137659849414
0.381956385827895
0.0936494988276208
0.1966801600833433
0.9556134801170182
0.9339999277054344
0.1593688273647726
0.6505152977537001
0.1017097456685344
0.9719100374988444
0.0592689952464394
0.3119516111800431
0.1538279252428349
0.1165122151000197
0.0537909975572807
0.4241987051975807
0.4107292608224275
0.2492947268805405
0.5361306138469274
0.0606480772133078
0.017039235142158
0.0263896763258017
0.6237389339465961
0.0765674400751148
0.7145651295704597
0.6712556909537838
0.149940510248342
0.0777621808878587
0.2696468294593512
0.0892844043259944
0.2884691425049598
0.5543129658280189
0.1620719038653841
0.3340196197568305
0.1788290480601667
0.0251540211649507
0.1990751006170957
0.917769591125938
0.061024591242797
0.051063693236421
0.0273402989504108
0.2215566502691274
0.232388340123567
0.7191949026443198
0.1489289081754813
0.0839875104172734
0.107049459253242
0.3434618286187108
0.4008937412805885
0.9393560706697662
0.2661950813774517
0.1512271425468241
0.0153717601470463
0.2577763413876254
0.010686045430509
0.1471829625594818
0.0671806798365903
0.2713703850016529
0.636676284932283
0.588107078597919
0.3176885637179526
0.5146794153842329
0.0194239038296495
0.0209797215534649
0.0691669923397671
0.4594599612998694
0.0667823850840538
0.9706630372360532
0.1314014810150303
0.5231361421779065
0.0913603410263366
0.3272990084141796
0.0852274215044443
0.3369459083553744
0.0563338264196634
0.4164755249497843
0.0023745911749502
0.3755399677815623
0.0061218979492774
0.3947350168962923
0.3240510722307768
0.038067050363342
0.095076632454977
0.1448027840221087
0.5742402749570982
0.2078837931252113
0.4553155680166363
0.607598389884131
0.3627532335195737
0.6822681978598961
0.0048676560493557
0.1096690684881483
0.1149294676837861
0.0729260770706122
0.1757610430368034
0.2224955197973283
0.0407235399718479
0.3367254087203782
0.0488184536203055
0.0326556025485019
0.0806953585071584
0.5321179936885476
0.0922313799493829
0.2130634348285068
0.4148538373723949
0.9705840835470428
0.0884327885460996
0.4287248401895624
0.0089063159456444
0.3214495113462682
0.4012268628864613
0.9642966271289448
0.1029799903884783
0.1408730994473236
0.775804710481391
0.0094858125558685
0.362393754410412
0.233635227305639
0.2435979114325232
0.1309301530568654
0.2265651665906645
0.235556793034241
0.4079961672753454
0.3871803283132575
0.322643131445179
0.107374954890422
0.2029983098130718
0.4049126051244081
0.1689612182997682
0.1343877654281382
0.153151707164289
0.1498989269925097
0.1692539794734212
0.6693041403741106
0.2187777130185098
0.4044712170744547
0.0327228712053321
0.3228773990267332
0.2379888126024211
0.1262695664094162
0.940728205207432
0.3932683606901268
0.3084999078341475
0.1545311389024426
0.7963946267089405
0.2628110576041812
0.0765077836748952
0.0957881844831128
0.5154360040916696
0.094999593884637
0.5196924076811884
0.3884493059279452
0.0214280783001512
0.6779154234051958
0.9356544903195536
0.5154783585365199
0.3738378569188478
0.3526861449449255
0.6046682172623865
0.1603827495602989
0.4520540193456279
0.9044445534043904
0.0122560253700748
0.300482106253254
0.9950304270145373
0.2873528243632142
0.9908042408812008
0.0574356113825946
0.4221644542707762
0.1455690028806717
0.0364019205210061
0.084136678152458
0.0153062710756663
0.3515926628598879
0.471176151575799
0.2786535503448412
0.0679902669351349
0.9600669381529984
0.5325335507020615
0.1914437991643166
0.0392466083436536
0.4002993698609279
0.2595261741160087
0.1874186222146261
0.9174309042521276
0.9305389443975028
0.1346502529238138
0.0812673430759738
0.0910186176392475
0.0382420441025262
0.1118021145376455
0.0304615742994458
0.536923552242722
0.9704287387456784
0.0693243717882091
0.0206961587806099
0.5346258641766206
0.0032388104698064
0.2703404969941102
0.3549591820895728
0.1420943760558873
0.0860856534942692
0.006772975057111
0.1565520330293141
0.5688709779462697
0.162714625820943
0.047935894313305
0.9179287200602716
0.9958631463947368
0.2569376909782008
0.0342847699430303
0.1839355849738518
0.111119604484092
0.7144944890924508
0.2766316350177134
0.848485151615003
0.0160762602674742
0.9618543384863092
0.4602834467292069
0.0436812063780921
0.0552364047686209
0.7708267264239917
0.0449898932275193
0.0162255990000538
0.3611952320242656
0.0920924667143434
0.3635576721079149
0.6616845619446099
0.1522532548590115
0.0007648950628098
0.3439012216339731
0.3515313053079498
0.1435795284595081
0.0241272686188683
0.2593675431674902
0.2781138508403072
0.9043237448168556
0.0638621373432578
0.0259428310281036
0.0977637151398173
0.4414278408889685
0.1809843971538927
0.6999051003820538
0.4709392156337196
0.092192339890345
0.2935992450426979
0.1467550024848924
0.0788777308350897
0.6402975345389393
0.0960278178545407
0.5037481523234582
0.4259146883358298
0.6307818302277598
0.0418089468627856
0.1135090431635236
0.0120681818301899
0.3779642602411174
0.1795049362637338
0.1716333002822094
0.0683695431428933
0.1149887197334907
0.1331890023382299
0.0705867717991884
0.9121130066362698
0.0466114704939283
0.244149633758816
0.008638719566494
0.1175471749108572
0.1733637803405315
0.3405808714135268
0.4974098012950582
0.180580212997637
0.4224829931643834
0.4408247823885818
0.0263720740901283
0.0061703918412187
0.184202263014178
0.0183532314327468
0.0160469618759536
0.3084333957680817
0.3134778135045351
0.0671522467924198
0.1533505320760382
0.1330628395071101
0.4637325797527636
0.2418200812296871
0.0655385151281875
0.1142292111191866
0.2646213404266868
0.0030919980162587
0.0127021130047822
0.0093632167542083
0.2053221493315108
0.1440217442066217
0.2771317411386985
0.667198595009548
0.6437832027445366
0.3107689207910337
0.4668334735396584
0.7308703462991263
0.0670774320259242
0.2700917290376369
0.0278671298894283
0.0893813806059611
0.5005749161043739
0.0269155679781669
0.5811889665432404
0.3831942628315903
0.9134903786097984
0.1023182736900458
0.9145501735224294
0.1008634105976973
0.1226030245334705
0.3426500890904562
0.083502985953954
0.0274729713613367
0.0633334599309703
0.4584514964146443
0.1815095245320947
0.1157116582355122
0.2262527203990008
0.0363364926555875
0.0529489225186202
0.1847216196520126
0.963514444730809
0.1133707664745451
0.1943242394938413
0.0634211223066627
0.5378552935681861
0.9719229711573296
0.6574629176336106
0.1438766905845132
0.90269203447745
0.53907467615417
0.1602832499529385
0.1960692117338946
0.1480674793
0.545276926165728
0.004088087201349
0.074738299670462
0.2191118284927807
0.303176848555732
0.1056022102509563
0.1401114352773315
0.0304715758543074
0.0841998218056953
0.4026584443543425
0.2444774306647004
0.0475616972464934
0.2103768935684713
0.0874831292672479
0.6975104046509975
0.0738445195678239
0.1065929938001127
0.1494433542890874
0.1627579444057971
0.0914795879012323
0.3650587993227302
0.7907950200175572
0.0882935856671055
0.4564202422543801
0.9869085168591328
0.1626015118734649
0.157660471657019
0.0954272753100169
0.0620846871929526
0.255536447198428
0.9460252679842428
0.9251772499111568
0.0822199625954561
0.1942485387428245
0.5606686607027125
0.0554046402280768
0.0248554059449593
0.1252332345301143
0.1386746326943964
0.0565923947083685
0.0933143978573373
0.0905035448468358
0.0556346355281293
0.1300609053117471
0.3627017201817551
0.1465371130499585
0.4051654204437789
0.1219476293391574
0.392717536715319
0.6014616184933973
0.986977376480311
0.154685114675816
0.6142251396299206
0.6534207780127769
0.1954280868901231
0.0955634975678449
0.884031395300725
0.0724469634582278
0.124917200036578
0.3869859691224314
0.0765707371167062
0.0349857551830867
0.0414625042881438
0.2025148899203926
0.1872219084567764
0.892377286255506
0.2085221906096365
0.1988588379263165
0.6649760414753219
0.203532697447148
0.9621296959614872
0.2548243641829287
0.1398038047144161
0.5053254634467564
0.1070540970313502
0.1615976829925776
0.1740470153471315
0.3260742179224759
0.0013822718855916
0.3330215293092763
0.5484690470071991
0.5106605262688849
0.0162981121985048
0.0387485478436145
0.5696577702587097
0.1667180936048874
0.8073405179036853
0.9691091438399586
0.2826469081887968
0.1444508744500589
0.7344085796529025
0.3061040332922367
0.1532583296347729
0.1364757046486513
0.6670763315632363
0.0514306517812435
0.1896570316573376
0.9800360463260066
0.2072221239166717
0.7538286947024145
0.961147355588516
0.0772271028321461
0.349512387014064
0.5360603432405843
0.2193910062252823
0.1097277367643576
0.4721082137540519
0.1012459179761293
0.4159051514825874
0.9608134926346572
0.2650007793850444
0.6411295933933477
0.1576480650101937
0.1030443854911451
0.1076142068368745
0.0082442470977568
0.0478605247027916
0.0840999211328977
0.7620733914270806
0.0114666708464237
0.1458272023389951
0.7274682552487352
0.9453652926605308
0.8716814039853814
0.5094243107518457
0.1689352228703736
0.3688975985374175
0.5129146201479986
0.3860366939292972
0.2380124633938892
0.0822110899950425
0.2450280707745445
0.2462627796871142
0.8730629674191622
0.4286155282902867
0.0086386568084112
0.0165529189630534
0.066818142347172
0.1522776607186353
0.0032513017070615
0.3680083014835696
0.03261418895239
0.3594652275437242
0.162318173060497
0.1832384884474641
0.1277551352982165
0.4633744168717558
0.2455189520732265
0.0226880260535176
0.0176886416515249
0.3223194201263952
0.1111384206728133
0.5604818168742159
0.1497367557520932
0.1414040869510064
0.4940639608079497
0.1852695301805363
0.0277903852376672
0.1899893569669893
0.1614801659012712
0.1228492732724986
0.0198718993411211
0.0860637140555296
0.087558321381493
0.3475631357205716
0.0950234624693082
0.2387662883888506
0.553417371343409
0.4127543171819212
0.7730838802104497
0.0144257858206593
0.0753285496042618
0.1814180454033745
0.5924935397855415
0.4920829206146276
0.4802104573794287
0.1515076423633685
0.1324256569933664
0.0033053527229261
0.0952724064699508
0.0101890386617437
0.2215439986912177
0.2575587535341944
0.0903898347580365
0.2463768744502679
0.1078924762879595
0.0825273124368327
0.8380007034910567
0.0445369320476074
0.4190712125469168
0.2234831778750285
0.6201896514593269
0.0892436664173575
0.5228793458544787
0.0432039544765041
0.8520214090622958
0.0919927752214996
0.2117930024359471
0.2301707362780805
0.4854855881429971
0.6241004188669611
0.3062554519353767
0.1246413732962672
0.6379798663750478
0.7829247877227128
0.2636833442185496
0.063241354722883
0.2351283898489972
0.3504210139170795
0.0363100776763782
0.1024701506922247
0.919563783055052
0.0876356550786606
0.3734609676205455
0.4028905324699573
0.0235992554532937
0.2170247176620079
0.47371640481595
0.1789574669623391
0.2660345707745979
0.2728885372617953
0.0304687441777836
0.0697525498163978
0.0427419976287262
0.0690810787080698
0.656710511812941
0.0374514621256238
0.8970104382485636
0.9336178771239988
0.2007676747398562
0.3949155618646148
0.0954023662129227
0.1438881661668342
0.2044320899066933
0.449772764399151
0.2123888124286306
0.1730069977272673
0.1985176439268832
0.8818234988056567
0.1443097931130973
0.1247459484318382
0.2945454915754786
0.0792028792368434
0.037595553586248
0.2292678186426296
0.4224136455720722
0.9608741231323314
0.0086930604404442
0.9886036711147392
0.053707110107174
0.9121647489391492
0.938110703757927
0.143481901110921
0.1553886857997021
0.4661344163798798
0.9923968252482852
0.1185223136017781
0.0237586193455489
0.6310778823124378
0.1008019038344286
0.0335333269497344
0.1244505871330103
0.0168616802181805
0.6084533737790421
0.163253034338701
0.1089499947891763
0.078182647357732
0.1054246880036517
0.6246070997177418
0.6215299871494661
0.1634747581971381
0.0501230936702114
0.4856400308677
0.1821941042084488
0.5368940101643914
0.0498063133573434
0.1858511673310786
0.2754936019277695
0.7663661129159872
0.0428770633169563
0.1355645054057077
0.3501881674636284
0.0247019497258574
0.1506192448534833
0.1753403168392889
0.1579422243103853
0.4546473195609316
0.1849100761881808
0.0394587308354401
0.064595081244798
0.145803720379089
0.2624525896559829
0.6356746468054597
0.6213650297684682
0.2756050509989795
0.9315176655571598
0.0529669596558492
0.2047835602780685
0.2456797575276907
0.8342843587172394
0.1202446368750169
0.3328048031652073
0.0515205888460931
0.3370570203018828
0.8029077509409833
0.2213732815077255
0.2336362271344502
0.0221422089658454
0.0014298666938739
0.0011751622238163
0.3937226001129338
0.1655450694425069
0.0908562928172072
0.0039064313884534
0.1390192737761464
0.0421144027019505
0.4163647917138523
0.6575116194087961
0.5452507905662664
0.6450807377098812
0.4683981323212671
0.1388461726305506
0.4275933502421358
0.4109923550420531
0.0138106464439965
0.0179914550249636
0.1218788306672178
0.0374779662316664
0.1779591433426261
0.9360526118713246
0.0482396120357794
0.0748612037731014
0.0379041362096083
0.4347687868813222
0.9462059545040638
0.0407267121841988
0.1897330765650686
0.0603768450006963
0.5663750011756691
0.1389194570651279
0.4175083401449942
0.6764906755306445
0.0418043922805898
0.3716663761739084
0.1700620036160049
0.1745088243382167
0.1256129786656576
0.3668126923753717
0.0072727307375411
0.8912539774784453
0.2781787024699076
0.0322247607164257
0.2889394338475951
0.0555642196561526
0.0313981665514704
0.4467086581003234
0.0320728879513102
0.4039599299461824
0.0271614143167205
0.2247335844091361
0.1738708832156108
0.5354749135062327
0.2285066168606561
0.2701506235443465
0.4704342794937525
0.0357509241640791
0.0627681913309093
0.4882593204914683
0.0670484822045961
0.4623252531434419
0.0044987440765039
0.7230517252707008
0.1991280022603767
0.0228257639250706
0.251318041234673
0.1670280249533659
0.9005447094072767
0.0737122779950589
0.1501960568677357
0.2969670977370385
0.8783642135347883
0.1236207434278532
0.4219701120823743
0.179844228454457
0.1072180042122943
0.056347505739154
0.0716930850218567
0.5884318195518016
0.5166778905238899
0.1298747781799548
0.7991562983759424
0.095727505609481
0.074667989493364
0.0791251751657731
0.7776732721982733
0.0464227042000208
0.2020941399293247
0.0503532288994472
0.1578131489445899
0.1938627344823267
0.9905873266909656
0.6410992531964839
0.4691431414207902
0.0470373206810135
0.0456377068778984
0.3192796890038215
0.1392484572187937
0.0156948310051503
0.098052973958066
0.9281271933210052
0.0735037506223466
0.0645724669258246
0.3973665428286275
0.0305044354331474
0.6383022154298322
0.9223476318467696
0.2592107785796147
0.0606366211378623
0.1850640878123924
0.4063960059423265
0.4676532190433708
0.1274331711683707
0.0867621663375029
0.0917155509938029
0.0266536939384367
0.5766631270127546
0.960871442748887
0.0655461963792267
0.0684207381063178
0.0541295396808298
0.5644490874778851
0.0919713283707498
0.0577719629325282
0.9593970639750412
0.4736024478264616
0.2433445322243322
0.0112293936684204
0.0533136136143668
0.5231832971582042
0.0086449674925761
0.0114991964816916
0.4021646754556877
0.8369115944770671
0.1851563831017454
0.2579632826827995
0.0452772108554871
0.0906560290671704
0.4750665667761291
0.9165896389058116
0.1969017946669367
0.40476581479801
0.7410060939431443
0.5468930151052876
0.0489386650321854
0.0743674959914836
0.1282222010590701
0.0567878733102056
0.0750603929279048
0.0741113128550281
0.048195290316791
0.0201857426408659
0.219504765101734
0.0935693269952204
0.1087860963047072
0.1386732921619483
0.0692941878031929
0.0288879314717794
0.0152829395894516
0.6567689587845539
0.0304676246452803
0.1932402598221708
0.140434118117415
0.081626879791789
0.1545214156640904
0.664161868976956
0.07882553731683
0.6433635803390128
0.1613612481300169
0.5305134762550103
0.4404922918382373
0.0053886360446315
0.9346075511476516
0.99083620074326
0.1171434722837095
0.4760874569166923
0.8826301782273834
0.8268936950814724
0.4849919406953339
0.2011619614254732
0.1494913833170459
0.293433741501087
0.488059666131784
0.3065960856132936
0.251614550704319
0.0252841678747355
0.2919948602758397
0.5581105880862036
0.0463874766865995
0.9550046042094588
0.2387398795479739
0.0103780374433164
0.5913759659874961
0.0650194330444724
0.4055201902946809
0.3617956024187818
0.0608988560665731
0.3050181361413617
0.1072041887149123
0.3785271697949509
0.6545845234317563
0.282776604900013
0.0281314951640827
0.0639236198379454
0.2241386459212461
0.6417669958638953
0.3855062202836353
0.2008723572316711
0.3646826820115095
0.1432941330049093
0.0253431592909105
0.1527345746704497
0.4759414192429216
0.0997297802808331
0.0415875348429953
0.6006397810034227
0.0813423629727654
0.2504780954817868
0.2457337883870129
0.5971005315222179
0.0584019527699064
0.2568284854845636
0.2818084509635865
0.1498744045422914
0.1520202485742627
0.0009286283057235
0.1331681105242145
0.2552621234294535
0.1026734063067555
0.5994345093392704
0.0321959486213219
0.1395199445061009
0.1924291549247142
0.0044197358368769
0.8396591948493594
0.8580966138075742
0.2609912033921651
0.1083893923183481
0.1829004244136158
0.1129678360674146
0.2279061786485862
0.6567617276524558
0.1514197746544387
0.2286709597116253
0.169870469087233
0.6328543550311545
0.138500681047952
0.1203354707052574
0.1143005125160993
0.0404867750102191
0.982151795520484
0.2106650240976741
0.0647556400004512
0.6029299006797965
0.4623331368021769
0.1670180270805166
0.2825510133799286
0.2572426731912238
0.1881489176550306
0.7103558761557862
0.0201520363246877
0.0183427411141268
0.086120655606258
0.1269042569065605
0.0564366645497982
0.1997666031344064
0.2151569549805261
0.5117331095418843
0.0189998619905176
0.0056139139888734
0.3724545994279116
0.0121423977704645
0.0765626531078751
0.0921070603476671
0.1155897529309606
0.9189204054548786
0.0573554817013531
0.8442268534120423
0.1660368209804161
0.1228633318895342
0.2879503705976686
0.0001313946034166
0.2033908718662865
0.2904588352771718
0.0145279380891032
0.8510570612975068
0.0728299462845575
0.0009264277821734
0.2465383584636598
0.2908523131263708
0.5041489218689995
0.1602034725156592
0.520622631895335
0.8090075625319157
0.5906522523475541
0.8761069010339771
0.1003230674503119
0.1366486029834589
0.1379673478895768
0.7040193677268353
0.1504168175081291
0.0667462060064544
0.9845853482569126
0.4299952169700402
0.4113716819379572
0.351363646468769
0.0545438217709441
0.0110971082944517
0.4342306994166844
0.0626079967154526
0.0019915131885011
0.1709190103001853
0.572397762836952
0.2275671315759617
0.0083865367842325
0.486175852647888
0.0483229430371448
0.4317923232220609
0.1830278002162302
0.412872691907682
0.3327239164271994
0.3518580790464773
0.1838887664366082
0.6619044077202794
0.2415573862912503
0.1257245077306568
0.3988398053750079
0.0181639266225916
0.502660041661246
0.2733964002500687
0.1834654895489879
0.0326091603307093
0.0033747245377854
0.9154172603528832
0.9108986055960682
0.1842073860606203
0.1678092003059255
0.93995898346339
0.0454802340449342
0.9354627381176316
0.7486794980945363
0.3796796946472627
0.2411517782881249
0.1428240084546359
0.0375684782110947
0.2422906785443238
0.4714378979642246
0.237476056565823
0.1895748492238672
0.1103937191594435
0.0255843718112798
0.250718786570805
0.2251528343305635
0.7726717152547488
0.1067643649427126
0.1263526132870256
0.2800339462482341
0.3179166995734231
0.1326444247629875
0.6562638262514552
0.3726769626115007
0.0393591578695811
0.1105560176883677
0.436207901738998
0.2082210840292747
0.0855451556339774
0.2047359866136117
0.0805135654756823
0.0562732471972223
0.0320941224947235
0.2056733011231899
0.0201380914686282
0.2906918497193016
0.3546341634700887
0.17579237242841
0.98903997891319
0.1353383059727414
0.4509289064693796
0.0628102832132929
0.1152867339853781
0.2813969393439156
0.1421105998710698
0.2154899216623558
0.343575974785035
0.2365863678910258
0.3985936859896371
0.0905375079848653
0.0112899929941769
0.5759927359687769
0.0364540285624834
0.1652069748059017
0.2231394125094366
0.4392302679907738
0.1093416995586479
0.1935645743245232
0.1937836605366118
0.2546285067555749
0.92466430191382
0.2903335063139191
0.3768748515157767
0.1350335075990685
0.1309518074142167
0.1489881047147158
0.0604663372793099
0.3608594877848654
0.1955901569011952
0.1826357758345658
0.0836610232578969
0.2051168677129468
0.3400173237457338
0.4059860085650854
0.0434294438533182
0.5729390778242194
0.4701592015955017
0.1617539821402485
0.0417154261880768
0.901961964126514
0.2032083762612612
0.4659383262736711
0.4347513012485371
0.3206849051994139
0.6031770168975147
0.0306970233600874
0.9211922627888112
0.4702698289015601
0.0852430584722307
0.041712101273841
0.7454649592136049
0.2362833142930366
0.3689735937535342
0.9334585293348934
0.6680072014509566
0.2650480530160735
0.193970406283167
0.2247383284468855
0.0174691016315653
0.008644070860345
0.086401545324303
0.005664162228102
0.066573675078811
0.6254119748800028
0.4481222470713404
0.1985915045552074
0.1113577461824907
0.7611578623023929
0.0464790908875795
0.1430988512997516
0.96941724675586
0.2543861969133175
0.2783289814660755
0.0595745581321882
0.0999509138400347
0.0423483005347474
0.0642119257126537
0.1032376817514885
0.1119231316751094
0.7814181462099871
0.3770284268120831
0.1287066334693395
0.0283220460277749
0.353125435160009
0.0540943735945466
0.0757968528506594
0.3134124019833527
0.1055780022293513
0.0143055697003703
0.3094490351836412
0.3238825931364258
0.4831316168284466
0.6137556496239317
0.9734335900886196
0.5282248912105015
0.1272004875376295
0.6421383087378445
0.1044535334943362
0.409081057082032
0.0455067937740874
0.6605786087365922
0.565653354755577
0.1181277131245679
0.583318141986884
0.4789268051874779
0.2264777358931509
0.0451472476638862
0.144875563639818
0.112554421544238
0.120620277599865
0.9002850711075845
0.2762180037864931
0.3901415040854115
0.6462240823955242
0.224106865518147
0.4896874589290403
0.0946262677128043
0.5141935398602867
0.068190312509853
0.6427996869173348
0.1510192425326038
0.3913908899480355
0.9625880976185918
0.3061313387308218
0.0560293275700206
0.2740650306611732
0.1728203949762244
0.9171043591851992
0.1561220280616665
0.0195274117890119
0.446969805374186
0.5575980155833732
0.288737941215602
0.0032281289864648
0.1190984989326369
0.1584811259919566
0.2331768988934511
0.3028702135423555
0.2295461697316086
0.4785180782938303
0.3956845907981979
0.3323519819203282
0.024693356302401
0.2503383187310073
0.1487767463550254
0.3451381514101049
0.2448232025078811
0.1820299230239946
0.0418955536125041
0.905176495410532
0.0135683691796504
0.6847664730243
0.090198126365028
0.0673574779758182
0.189150617195967
0.4840653885309708
0.991111387668348
0.2885694195397366
0.3211775655595647
0.8982087455874354
0.4384109011656126
0.1169212921133236
0.0085427048544897
0.3034475008379
0.1791019204726985
0.4446756621307673
0.1370074590034732
0.7525383658139891
0.5489027225078946
0.0782448161694655
0.3058905466556665
0.4242063089349365
0.2186122743923992
0.056365117173007
0.1096791816386635
0.4791589099285471
0.1341823542619445
0.0132149187145529
0.1356433192273087
0.2924251231296861
0.5154480393389501
0.431772448513018
0.1007243900321735
0.8041413784911915
0.176078982580933
0.9125484255383558
0.2555212228374422
0.0371435106077437
0.0409942754303418
0.1319796309807363
0.1860448013569196
0.010831282510157
0.0888922600456424
0.1780585246602834
0.1047114276081263
0.4878936118424198
0.0683670976889703
0.5268162924728801
0.510319834523193
0.0419066871367899
0.9647556603565544
0.0509258011803145
0.9937542748520464
0.3142173709691415
0.0917301641748491
0.551544823837024
0.2357270976057335
0.1179767411843049
0.0902059306371336
0.1207246134855491
0.0111206810410824
0.1806478796035864
0.5310219518212426
0.9850766488302164
0.0634868549565174
0.6653921081323787
0.1393880459195194
0.9016450615658712
0.4971723799417598
0.9312960955932692
0.0754898777419549
0.3083652277384631
0.6260750524059804
0.0938881594988143
0.277701538510969
0.0743066232256862
0.0990448538245214
0.2205048620091445
0.2076850744840859
0.1136090261342264
0.3148217589540662
0.4517568430126464
0.073478363941859
0.1161481633414562
0.5498006555477679
0.470316714090589
0.0569154780484957
0.4373816788121945
0.1136767316275695
0.6483673121117725
0.314130543512325
0.274165844105627
0.1246692616068001
0.1137532911856301
0.0253897206091327
0.1159383343334627
0.9501178644048116
0.1621309017611749
0.1348006925918575
0.3452997116646233
0.215289098503783
0.3678015664857014
0.225445793799921
0.0759288246953613
0.0770432540330142
0.3245056023830814
0.0831591728465958
0.3727401054225444
0.3541228148460134
0.0910483091157514
0.354420638195743
0.049082052331406
0.0456753644269552
0.2338213093970474
0.5954736086149989
0.9847253915472692
0.9628279831874024
0.5114132455085172
0.1028123315483386
0.8754840722241565
0.6029085514504589
0.74744029887487
0.4578535181372276
0.0494037423066019
0.0067876426906202
0.1524726453968286
0.4914880622479243
0.0499213754745719
0.9392281649821111
0.6466522777771128
0.0727677951085516
0.0654831919841086
0.1142588622072321
0.9994129692697288
0.1409046586890776
0.0354973880976424
0.0073487777801068
0.3373154222874965
0.2329641314993656
0.3181386585374258
0.1025748527793182
0.0074398124016511
0.0891387883924624
0.9534703069197044
0.0220806438737934
0.6102837064537374
0.0658435361634601
0.1514636856754019
0.658471074545761
0.155088806600202
0.032777580794886
0.4363736707703307
0.7771247474947159
0.3925668491329588
0.2050473627646325
0.5825067543490317
0.926436932474094
0.3766682913324276
0.3887472005245788
0.2996297110927808
0.1289033962446727
0.1185355828690456
0.0028186921292652
0.1379318792205876
0.1458837780398082
0.3039085135905674
0.6349800203913488
0.4808124683358342
0.0530028604202464
0.5315188653801179
0.1967334698115956
0.1224905847521633
0.9232829027606186
0.0246837829537517
0.0119842464313915
0.007052189114548
0.3419628068006214
0.1110658009171136
0.2312319022918244
0.2291291801627316
0.0093595391398777
0.1892239353179173
0.907424190398382
0.0666024092919829
0.2324892650175496
0.2741861438731905
0.7295783838958455
0.8636106807117491
0.0032794617298797
0.0346123415277646
0.2434210968915506
0.1744939151470089
0.2158541526140296
0.0143773856572941
0.0087855088205773
0.9867992760554578
0.0985306721218725
0.0541297851511717
0.6767793983154899
0.732393681095776
0.0716013667606103
0.1160335005628126
0.0976016232579341
0.4428209396451473
0.0684588970996504
0.5150787333756996
0.1839175689219979
0.231560561531746
0.284099606627798
0.5277856510891262
0.0752765219393947
0.0713161727237495
0.4016269421239986
0.107395397301283
0.0825285220184202
0.5396889082050716
0.109227707068895
0.2248105520453114
0.4929250161979892
0.2291483239426777
0.0215910392840113
0.2483177278596861
0.4087316047278361
0.2126269660857318
0.4714360289519997
0.4377557958534533
0.0016539834877381
0.4219700876045004
0.169515567680918
0.0220847848025128
0.2926187457371665
0.2053602691318815
0.1974790442636682
0.1509496108535747
0.1494686287586262
0.1063540131082512
0.3807939037053958
0.1092604885451739
0.5836255816415518
0.0145469707913947
0.702044641180551
0.060827794462101
0.9374865158330508
0.4290203534629545
0.0128128331684472
0.0350917805429799
0.321947734456312
0.40937371874392
0.1171818235948493
0.5962263300903018
0.0026586073817439
0.4000329799146822
0.3334108102229761
0.4624721172199655
0.3234469863912648
0.3534858281313954
0.6467044951949537
0.2130030102524513
0.0172752648362262
0.6276356246931808
0.120968579737347
0.1692648648557431
0.786265429072356
0.5298325960755286
0.0512865062843509
0.0382563457978371
0.1184493882008732
0.316561669190107
0.043223755309529
0.7033557147491137
0.0867975870657983
0.0778418303489891
0.8722933242314806
0.9181701474928982
0.9060884428198086
0.0996955221323974
0.3854480061637429
0.1075080030004766
0.1583900688066302
0.1485357739009377
0.0907033178468452
0.4112690232818399
0.901727122038108
0.0091285271445865
0.0473970121663619
0.0956601185381203
0.290611593646885
0.0881536412105679
0.0108492494901857
0.3848627832706244
0.2523237809462232
0.0215597312475074
0.0315274366658119
0.273376324047604
0.5547534231001747
0.1136324504549962
0.1275389897712496
0.1825111657885984
0.1460650368602969
0.1681350534205069
0.1899077760592215
0.0956496714016782
0.0938496635681707
0.9563676651538188
0.069295560494897
0.4756938331420346
0.0313381326192068
0.0429830676727913
0.2510036892525152
0.0522595851868012
0.5753798692258242
0.1692419638864501
0.0832853146151806
0.3400291077488284
0.5109518572163914
0.4174790396912751
0.0087301685197829
0.2297445143635469
0.4004312331442296
0.2498594247560397
0.9107074754982728
0.0094469262225376
0.4966095471283267
0.0403461352396595
0.3593799523825392
0.2525998944403718
0.3723179082032847
0.013243650117467
0.0231757416475125
0.0473838960126248
0.9827177207259464
0.6650395026800012
0.3311410702545422
0.2875109173084209
0.1187401041935763
0.1853148798713577
0.2573517843548406
0.7701123445791227
0.52388972287178
0.062856558754252
0.3021299810228041
0.214674716322928
0.0826049130043465
0.0503131172060227
0.1147060272701314
0.9432016427079944
0.0199270752417934
0.3200964236013502
0.0494943580626529
0.1606055981152102
0.0769440951614095
0.547087721810459
0.1602930482533179
0.1463297540002466
0.1045440515222917
0.2496755598815379
0.1589578212141725
0.4190834290653463
0.0700196270926444
0.1198934885204551
0.0639764953424677
0.1813257360037494
0.0387105722035499
0.1571465502984937
0.078733104232936
0.1379668794426971
0.4417776524580405
0.2816735161045884
0.4023049622994193
0.7240400488732252
0.1611629409800466
0.0130299799114312
0.137479551084048
0.5373386057979085
0.3760290102935241
0.2832917362780851
0.3261394325400755
0.218206852430062
0.1206789098394708
0.1606525690759461
0.0819657029364352
0.7816752465743878
0.0224168351382423
0.3128910633327016
0.1530309902102409
0.1951971778118886
0.0918096095102652
0.2756694472246427
0.619867362840303
0.2407612475615238
0.5233317180441215
0.1822218450447114
0.5661353185407619
0.4378553527261474
0.1578541422365545
0.2874866585604093
0.0873031391904059
0.2929829883200192
0.2267297573168681
0.0798084549364033
0.7127375271416312
0.0047604601963085
0.0233388275066419
0.0345092954387359
0.0658141381586164
0.7255612993509934
0.045333991049719
0.2562731633804739
0.1172268827237331
0.0765065434388564
0.9249474237985156
0.2828323009879495
0.8141925168875255
0.4057639084001316
0.1269975764571087
0.1442937876866538
0.1289692712105573
0.613319164705369
0.0126156951271316
0.2934469959130246
0.945165282022764
0.0932597139107522
0.2795719264136599
0.6627407679204746
0.0046966064157569
0.003900684045396
0.4963801491569846
0.2592084724511981
0.2321350563011933
0.4189353614691841
0.7326265306846124
0.4584055349336842
0.2851763341445107
0.2022879275722864
0.2750168226252878
0.7926725956901183
0.5974666780310794
0.4651471815453795
0.0863296469971057
0.1397449015333934
0.5627638429576088
0.5193594070960862
0.9450359591574652
0.4054489419791758
0.2659520182424386
0.1220159188618855
0.3091430718025468
0.2748300161658188
0.4710734188884644
0.0819391135621788
0.1633811970732586
0.0208074312841487
0.1293483940248377
0.1411260642857519
0.3324823122188702
0.2759008239309229
0.068094739026496
0.2029599261961691
0.0386000978998514
0.0365109700339832
0.0403662661642157
0.1867703374517106
0.1704478246452195
0.6631889123752183
0.3494187113257731
0.5206404512436013
0.9068691812423868
0.6319307534873665
0.1530130612560771
0.350087510691488
0.2089176651223632
0.0834557519186841
0.9445384910998786
0.2974577126909403
0.2402007980252408
0.1865687915482165
0.4109469070984615
0.5783795078465155
0.0495372206087952
0.2311958300029271
0.0314459397187927
0.0407594828086873
0.948904737783769
0.0596445294842144
0.2113216879353586
0.1848980182717423
0.1355005266322403
0.3618104769224527
0.970629339603692
0.2240841639310816
0.0460230789102839
0.0222738383410101
0.043011830132264
0.7212929805599433
0.562295456386346
0.0708880008832412
0.2810019360192918
0.3778473761899614
0.1515320299249459
0.9335158064445598
0.0084743886657057
0.0465794804516606
0.1194054776625931
0.3182812591028917
0.4413575011747478
0.2199652476740027
0.5802575107399646
0.0250227657855817
0.3517011499993534
0.3735972388742644
0.2451248018175372
0.5297657948248766
0.6183378677390617
0.0645651890854004
0.3186934817560664
0.1150593704762683
0.1083582997392759
0.5316622334166049
0.0345621015792327
0.0140555870324485
0.2202551855518946
0.1281132266013312
0.3450700046967442
0.1646009682549102
0.6679461646183232
0.1284058748500422
0.2207887706144891
0.1159662636144243
0.1567813931471216
0.3127273524003834
0.6964641442633335
0.1827729248472267
0.1041908363556055
0.0267379355043646
0.013730016833945
0.0099028730375609
0.3041941541081561
0.0925407494279228
0.0848365921338935
0.2620124996852103
0.1708398474865008
0.6204847790366571
0.2193733353496113
0.1417216065358575
0.3790111890229291
0.1809027901871525
0.3409698658290442
0.3233886865876287
0.9498211739610392
0.3016834475886248
0.2591796711346902
0.6247126955084016
0.3698206215901285
0.5708855707069473
0.1005289010446277
0.02110419725905
0.1677621208517273
0.2753053755490779
0.1002361456963073
0.3631434151993015
0.5933741642988525
0.3680264233765142
0.0355712043296772
0.1586402890153098
0.508576396797015
0.0485340793059291
0.9839772144701556
0.0614313060544427
0.3073965467404228
0.1271209840549951
0.8003034644394474
0.0865470238618431
0.0754605736839504
0.0036104505995012
0.0733986779622407
0.1283026026784216
0.0652568594887888
0.4491381215804442
0.2638311338201375
0.0636742039406421
0.308338034740789
0.6152056344395541
0.9142876976325482
0.0743610998623987
0.1676320329874334
0.3917562815733902
0.2456291349520895
0.3589609888784433
0.7764142756218313
0.0249290359674311
0.0527806779682416
0.065478447661644
0.1172712763970796
0.0982258971661939
0.1102445921719256
0.4824837222472292
0.0109088075453399
0.0089682779542518
0.5165394841174202
0.0593199973935773
0.902092681452694
0.6393778409936309
0.9558944758070392
0.0201196302839087
0.4502034895505384
0.2834947677365529
0.5358607924243475
0.4795385968687475
0.0846486988814432
0.317973160713562
0.4295413224011914
0.7572107222710811
0.2193898544523521
0.3400531259812467
0.2604979798926712
0.0535453422477773
0.0234448653928027
0.273991716833472
0.1356978104353932
0.9372496627659628
0.1249895890966367
0.1399116574623474
0.1484335108521349
0.7337148418880559
0.3578274382432533
0.0070065828974675
0.5515788679928499
0.288634257120067
0.3969719639381427
0.0844249691535685
0.3404647681056952
0.990838445391871
0.6528943624244992
0.1760475712058626
0.5012046927001773
0.07280395377952
0.0897170164820717
0.0623609754974353
0.1164115243570962
0.0959573425745686
0.0360112862982526
0.2145287449980079
0.0473853987830708
0.223870201109141
0.0347401991464481
0.3366171458907687
0.2526650846675805
0.2925669895742174
0.0700514504011082
0.0849946392204379
0.3009876946781023
0.487969949497265
0.0973126818496571
0.0194687115932015
0.1238160129176418
0.1236511428874445
0.7751244703013187
0.2568007987699864
0.1311909763469871
0.7118192012274017
0.0698652791063265
0.0595987774899793
0.1945551405487877
0.2031724518940954
0.061897683492712
0.1881719603859213
0.1888285515028908
0.179130886311604
0.0444639879967182
0.3628317949061013
0.1220113064166821
0.0444821246117409
0.2557178589553632
0.0662549372099217
0.1426096635436682
0.3715551425174209
0.4688722263599284
0.3579854454655573
0.450929942595432
0.0394214708481395
0.7330910041813354
0.1088067436525729
0.6906163158755172
0.5213854361512488
0.2750208684186067
0.2948993119119601
0.3811601689571749
0.0553081814507704
0.0231059091966447
0.5841677091960731
0.0633138354735917
0.1977380094412681
0.0173148307365368
0.1453327691352271
0.2781986685031447
0.2269163628619195
0.0909258812485877
0.2203481661366778
0.1550296164128036
0.6430599752501114
0.0856439844579988
0.0317278778551076
0.9883592547309704
0.2541597365383016
0.1173487189261833
0.26748311410187
0.9309336424901352
0.3306827427132191
0.0150094771563755
0.3713778470911421
0.1472921175367428
0.1312454009054593
0.6329303144744979
0.0134293059718373
0.2359286572875261
0.4170460210146148
0.141697800949283
0.0898930467101013
0.663879110707877
0.9892228847387584
0.3542760320203703
0.114379468119037
0.1940476501067313
0.0899910428289249
0.3419171384580835
0.5654016671156286
0.3369059593498981
0.0927233933818545
0.3504480946118564
0.2901370342755082
0.112209321974292
0.2127090161364146
0.0408122805872974
0.1970413154028267
0.2097305153330994
0.0696331713461795
0.6852377658897679
0.0178507832854089
0.0912513371176139
0.0647332435213625
0.2326981201588736
0.0146578568951723
0.3672155375801967
0.4150535759561948
0.0073132289027335
0.9381312095470676
0.0379157594555488
0.0089429840166754
0.6354367237756519
0.0123742907361902
0.8929481474917159
0.1945884860773646
0.032270342172313
0.9040587260340418
0.0264787343415833
0.4949069149281532
0.1717412000818405
0.2503593890886855
0.0724536482589586
0.5478728269010537
0.9926818041805174
0.3498890181781986
0.8508576274325986
0.1149962614011016
0.0600381564908869
0.3708110484711812
0.5450971724409683
0.4046087162889334
0.0693478138743547
0.9904363450065686
0.9009513929333284
0.2027814666395206
0.2948652437036382
0.0718532148539947
0.1113508524225995
0.0893462381407842
0.1081575330675169
0.1254747173496393
0.0002266476841807
0.2213054368073338
0.0569590785850965
0.1540407011539097
0.0408252411440687
0.3797994938986094
0.4625897828432863
0.1936171097786061
0.0692118816098855
0.1753616628667874
0.0144417862358901
0.6228168448357615
0.1279390838520161
0.1673146083387721
0.1387331843648153
0.5550211886359416
0.518043620477491
0.0325986887420401
0.1489751071438811
0.200592410913889
0.3039047743030382
0.0345348615189765
0.9265269584861658
0.5751560994901107
0.0679623850934934
0.4303075971903476
0.008838874361512
0.0533168030652846
0.0348779274754127
0.2830355290924634
0.3744236365662526
0.0422865356988517
0.018184596937197
0.0715110120353395
0.1488303445072439
0.0856624079825516
0.2441677441857923
0.019626257904065
0.0062736980880965
0.173078476532362
0.1907264643668414
0.2456872703677746
0.0584494971142776
0.085752520547184
0.493099441023504
0.9806919550616852
0.272992710530243
0.4496941109996851
0.2438105119390758
0.1037628721064927
0.1306984783968623
0.3306936063885404
0.0884313648387884
0.0569143941875394
0.2017358110150917
0.0299434469751719
0.3445006669235683
0.3005838373080802
0.1050313907746449
0.0290706967884833
0.066184180870796
0.1228252004758215
0.7585121653971735
0.0141513514937634
0.4721195123081169
0.002796190879364
0.4209513338769245
0.1840268810712316
0.0504538311729828
0.100138250788504
0.2683207392092657
0.1360568348458756
0.0208122573882733
0.4786221904094207
0.168960315953844
0.0545951308691053
9.056392103179016e-06
0.132698995915685
0.9858507236552936
0.6192425217093961
0.0027454481635581
0.1060819843644936
0.3067563834342643
0.1484256000553225
0.3557857032345518
0.130039549013995
0.1548126530567454
0.3333263254757055
0.26029344125151
0.1093474429033043
0.3262767950169836
0.1823858207799754
0.101931965614285
0.5293173973472488
0.6927253030492203
0.1502376243379101
0.6197475697527286
0.5367420278850017
0.0280391835360973
0.0254686594132197
0.6374488039365801
0.1987684865009024
0.1618882632960886
0.18861021516024
0.0363952415218981
0.1920853825473111
0.985669571004808
0.4981812883209166
0.3385220515997389
0.5658480535558398
0.5718293048161557
0.0130234692570892
0.2602072709895809
0.4710697895716882
0.0313579666954645
0.0285120340254472
0.0044635694896332
0.4040094535329613
0.6088707683524618
0.0395765973768404
0.3567273922476582
0.867608422500543
0.0617573276506934
0.5426521666463777
0.4511706448674542
0.3154030345055941
0.2425294745648838
0.9826702329831384
0.0256201982409066
0.6953177524131061
0.213354689191137
0.9084805915147688
0.0245090737942531
0.7904431337391855
0.219734372199524
0.4180845286475784
0.0898582716130464
0.4962648309370618
0.1974983734347489
0.099304468970196
0.3239976646576352
0.0326020636963646
0.0778485368215784
0.1736042635011903
0.3825991513366649
0.309348118248538
0.4392494456634846
0.3404402537440873
0.0665046395892323
0.1850932483868899
0.7127740403418212
0.5905369703040644
0.0709955963516243
0.6856343123351768
0.2522901608014767
0.1175281140739693
0.0125693991104499
0.3787472478007981
0.0246569881508527
0.1761478234177974
0.0047911241988729
0.5074783816520033
0.0560393236235673
0.5209629773877527
0.1153978717185447
0.116752440070574
0.6191059310648469
0.258883413582427
0.0700543450317847
0.0594675969661239
0.5249741567493692
0.0278101797723175
0.2939223148776184
0.2396282648282444
0.0459408211122442
0.3412536104976133
0.7529048689905483
0.0136464679107331
0.3834300535954598
0.1748936327004846
0.0259213803244067
0.3258687186685592
0.0483874578628703
0.1365189061227889
0.0066577650654757
0.3858371226722953
0.2939356187405996
0.1094913233091674
0.1494612455642057
0.871529091801655
0.1509686656961393
0.106986417224691
0.1654750904145391
0.6948212805205837
0.5835441590615719
0.4927225763395124
0.2764046093145815
0.11485926371149
0.9936812084623272
0.6093590664393317
0.1254619757569127
0.4753965918070412
0.2085548522112932
0.1179532358988359
0.6360407033333879
0.2333253689007416
0.5068538443159749
0.2769862779725453
0.4362870371541363
0.833908341951856
0.1585306492137077
0.0773499245571907
0.1080844613327048
0.0142369285028789
0.1083499938249483
0.6556837330941364
0.9403199558846546
0.1272867868410071
0.0288773160462237
0.0958688377629166
0.1682447791902634
0.1149779171842884
0.1367094254161712
0.2854983200218719
0.3681268845631128
0.0424081124714527
0.984500459659964
0.7954011356050917
0.9403514162799972
0.9389602037641264
0.1793975135606428
0.3169127228030216
0.1260666868392227
0.0149728137395277
0.9634665569644272
0.1687453272538252
0.6462706507997529
0.5401556124855453
0.3209424629307979
0.0149412049720762
0.0186409481047892
0.0189305019581634
0.0867090042676724
0.2401635384177921
0.0963716724179391
0.0250757787559835
0.9130284365072712
0.5778139752792332
0.2777696234493646
0.1840000555233822
0.0689815667728531
0.9539594493901552
0.0179271491953779
0.0268130800082542
0.3271711338591936
0.3340288012770877
0.4054765364525064
0.0392723624028567
0.5980696995927893
0.0506024905881708
0.0134828745843312
0.33537698986864
0.2857545295603348
0.0832356420787477
0.122364079463596
0.1009533421705145
0.6621681550218633
0.1041752681371079
0.3359314205247948
0.3611082365185349
0.103655235509095
0.103648520318545
0.1755104014498432
0.394724605301709
0.1990887290469042
0.1070964885592204
0.0043074712677561
0.1490377662618766
0.0656898237117664
0.2022560501346688
0.1654251241197238
0.2952224676845403
0.0108852213599294
0.2021966260664092
0.0735806795511053
0.0197170136396851
0.2105947268033935
0.3185762314110634
0.0290324651730773
0.2031646964267438
0.2346333696023892
0.5383948818663334
0.0779184277982988
0.2854866764031256
0.551898014802258
0.2028202881539786
0.1473358534759831
0.1227647359329001
0.0229488372594216
0.0340042667872946
0.4398311849001458
0.4203301646908193
0.1247619450901202
0.2876276223276697
0.2924073058473904
0.0176986598219747
0.0261848387438591
0.0883179439608556
0.0265870544049642
0.7688491753889197
0.405917339708582
0.1987271813496978
0.0417864995908381
0.1079000181660805
0.3389607379399833
0.3393418986660491
0.3650976963649621
0.3025177044177259
0.0863375070777001
0.3223688110399527
0.7386338561474236
0.27125660780537
0.0027250741159423
0.563412380519922
0.934194441353574
0.65551067571931
0.5062199142866582
0.142831688394304
0.3391377260594551
0.2167566280525145
0.9564839371131544
0.0880988350808515
0.5554425693113116
0.020761033447787
0.094271769355586
0.3551146445511082
0.5982127060618886
0.2080910513686802
0.5883513982028604
0.2731581541510732
0.1515413037647365
0.6702636609053321
0.3769729286303994
0.0734358812237411
0.2239344937178614
0.9164058966039024
0.054916997880421
0.1848523741000172
0.0594584594639216
0.343967342725143
0.3532688100558828
0.6069915363067303
0.4299348195205929
0.0293458349493445
0.0516207759746724
0.4734839333828911
0.2745937157943636
0.1752443268291825
0.0164686444559172
0.1995523883535979
0.1421538626063132
0.4585581009473918
0.1284626079657126
0.0519500254112058
0.4432988060440327
0.2587079842865337
0.3593612788460388
0.4575980257217142
0.0192663840003088
0.1534702216185293
0.0362526452776688
0.372573193351461
0.1898247537839484
0.2413991461632093
0.2851131363035994
0.0666135478722115
0.6044246278044975
0.0774378221423937
0.4081053518598559
0.2110752235844248
0.1883380406570269
0.3527527865399366
0.4932594847077858
0.4054667493721398
0.4512081347881304
0.0228856592497255
0.0500542907524855
0.0357238204802345
0.0309720308279612
0.0988472625201208
0.0257656783970926
0.0977243942052451
0.0037981160540815
0.1423406210619621
0.0510603333428227
0.558272424203267
0.0174684525810182
0.5069111403118253
0.1436611177277557
0.0915806134327474
0.0110133799942806
0.4709464809842961
0.0580365606802624
0.3710001128252815
0.4206738153749335
0.058364888085522
0.0604687868107435
0.0536298004702924
0.606848646526521
0.3137555171191409
0.3172522338764352
0.8110157312707543
0.0309367846768949
0.8021588850248461
0.0447415471043737
0.1071203419546278
0.0818613247633676
0.9732632982293048
0.0072413966188947
0.0766842698248526
0.7653107863466181
0.621287890312052
0.0239369959859403
0.5721329476409065
0.1911951997453005
0.6612528775712873
0.9794311275965462
0.1540097411644841
0.2929155896420524
0.0310198340814599
0.0028621504295515
0.1694166161767211
0.0056543498671331
0.1520596771839937
0.1241487206751935
0.4450548128181326
0.2409942391430644
0.1056628566487005
0.9016816780833236
0.0092935415868928
0.8491104349379421
0.4681369217626208
0.1651867123959438
0.6691090200059451
0.0073293982009977
0.0484507005578614
0.347660330651636
0.3996904052546357
0.0206182972910389
0.1673213974407673
0.1103902774467256
0.7903804701322578
0.8824902759584418
0.9930378048731806
0.2230179844299868
0.1006484633908559
0.7267401187725578
0.2147499849121186
0.4598414333755501
0.021677093547504
0.0358019763802039
0.073929366937201
0.2717102217681203
0.0100868614628137
0.056849355028924
0.2522228991343402
0.5768471333235151
0.0034562232972794
0.6473584811557983
0.7598093924535645
0.2430295038373121
0.3515897107134354
0.4109603815997909
0.4085666614335082
0.3676082195928605
0.0828428033589987
0.3551898999540718
0.3720177173107509
0.0523332442501617
0.9242578925299172
0.105479993036988
0.2624873097405062
0.5595440503983266
0.2151950242720013
0.113825418518964
0.039747888563639
0.4419476808664421
0.5192029731019144
0.7613626966634863
0.2073226659939566
0.0715123376542483
0.1227601177509105
0.4061511096407533
0.0920658688082816
0.6518191962395404
0.2765257207879891
0.3645717162461931
0.6771156163326616
0.4789882062035858
0.9756318523557984
0.7975664126340155
0.2834590719913751
0.093681001969322
0.4905952010156263
0.2918998380482522
0.3720416451909488
0.406053786561749
0.1483811220214287
0.553771502515108
0.0481370186371399
0.1193788635249539
0.1953417331160483
0.3197152635402355
0.9687124237736584
0.0275049456962801
0.2384548478224417
0.9806966931801984
0.4993126168369999
0.1755479079881257
0.9792856537622132
0.1100256029074763
0.3134255693006136
0.082979446509333
0.2817029406298122
0.015508777552096
0.4468432293689071
0.1055308567771897
0.2179244569542944
0.1203940287586176
0.7171023541964526
0.103671776069145
0.4927588905192197
0.2136785198266372
0.3108447136771131
0.2407059294345718
0.3450116780073921
0.4765745061459417
0.0549661647690518
0.0628692773473769
0.0755039843929367
0.0973072121446535
0.2672811091080926
0.8008742613809905
0.3673678073675667
0.0934504456574081
0.06331241878693
0.9816388357790384
0.4391486959369369
0.1025014611766288
0.0305434137104397
0.1565933416553111
0.0043104145271073
0.1375038550391107
0.0867290349495229
0.3925282098056958
0.149964277391515
0.151709069886032
0.5058467217426645
0.0858501204157779
0.0577489337898997
0.4763503469098838
0.2437933785608282
0.2323284887569535
0.0454789624410313
0.6618419451311284
0.2081377721195814
0.034171821730604
0.8959571011782433
0.0605062065407712
0.0481560101866665
0.1352211837494303
0.990804229444064
0.047588480659326
0.1461749489408385
0.0484350372269925
0.7250162813946439
0.513774946646317
0.0754294089824521
0.0679407489361657
0.1683661077237709
0.1994538505072585
0.3751885851993903
0.1458684887181405
0.3964860631744957
0.1535925991100069
0.0469985342183174
0.0912348315259285
0.2592931149928012
0.1153811505391194
0.4593758482198574
0.1168174731452736
0.5737553112935239
0.2194067293443678
0.8180269351079855
0.0325234885962331
0.0036972834762402
0.0081176317444918
0.4282501473506759
0.1197037062199694
0.6827225484489357
0.0483445755493268
0.0291250740992903
0.5262118826830431
0.0684053358702486
0.1952983541745167
0.0668170117569976
0.0038968269393116
0.2364531944699033
0.1601000722795504
0.060226984153216
0.1825859089871937
0.3886693501919254
0.0336007335397803
0.9815204485462812
0.0311954932887372
0.0321504027529476
0.5533479042100851
0.3792184821823287
0.0873884713090881
0.0165832470619768
0.1928754302651537
0.6834656407811627
0.2634384416424806
0.1577921422817962
0.4227859024035357
0.1337061714054866
0.1400197083078339
0.0011559705908978
0.4126761934025874
0.0647697105760134
0.0648220844913871
0.0382560212086469
0.9099114966209084
0.4237222079927409
0.6079551641455766
0.0493337652408729
0.1286905033637686
0.1534309744438553
0.0875320800548099
0.2332084124318179
0.0074750701284321
0.1963318435793899
0.353612820136116
0.0193426044461352
0.7164164653681792
0.0965160585872066
0.530269238692892
0.1443530265587792
0.0274541044308519
0.1505320436503261
0.0647613502374658
0.056647694447812
0.053888151165288
0.4129129246187224
0.1048415854222975
0.045529605901114
0.5988850658510066
0.0715768211602393
0.5214532084208355
0.6237868309480898
0.2100252278419921
0.159002194115981
0.4181365790322527
0.1105468300750666
0.0392084922544434
0.0023998832349068
0.986446647307798
0.0834882513458744
0.2182913724371123

